Astroconformer: The Prospects of Analyzing Stellar Light Curves with Transformer-Based Deep Learning Models

Stellar light curves contain valuable information about oscillations and granulation, offering insights into stars' internal structures and evolutionary states. Traditional asteroseismic techniques, primarily focused on power spectral analysis, often overlook the crucial phase information in these light curves. Addressing this gap, recent machine learning applications, particularly those using Convolutional Neural Networks (CNNs), have made strides in inferring stellar properties from light curves. However, CNNs are limited by their localized feature extraction capabilities. In response, we introduce $\textit{Astroconformer}$, a Transformer-based deep learning framework, specifically designed to capture long-range dependencies in stellar light curves. Our empirical analysis centers on estimating surface gravity ($\log g$), using a dataset derived from single-quarter Kepler light curves with $\log g$ values ranging from 0.2 to 4.4. $\textit{Astroconformer}$ demonstrates superior performance, achieving a root-mean-square-error (RMSE) of 0.017 dex at $\log g\approx3$ in data-rich regimes and up to 0.1 dex in sparser areas. This performance surpasses both K-nearest neighbor models and advanced CNNs. Ablation studies highlight the influence of receptive field size on model effectiveness, with larger fields correlating to improved results. $\textit{Astroconformer}$ also excels in extracting $\nu_{\max}$ with high precision. It achieves less than 2% relative median absolute error for 90-day red giant light curves. Notably, the error remains under 3% for 30-day light curves, whose oscillations are undetectable by a conventional pipeline in 30% cases. Furthermore, the attention mechanisms in $\textit{Astroconformer}$ align closely with the characteristics of stellar oscillations and granulation observed in light curves.

==> Fig6.csv <==
kicid,logg,logg_a,logg_s
892760,2.394,2.402923,2.399
1026084,2.534,2.5705528,2.582
1026309,2.121,2.0711744,2.083
1027337,2.772,2.7885983,2.782
1027707,1.358,1.2634815,1.372
1160655,1.064,1.080359,0.97
1162220,1.921,1.9218619,1.973
1163621,2.623,2.614476,2.625
1430118,3.126,3.1053326,3.12
1572049,2.62,2.6524754,2.671
1572175,2.656,2.6427615,2.639
1576043,1.61,1.5667918,1.561
1701763,2.376,2.3893058,2.39
1720241,3.242,3.2131934,3.239
1723656,2.396,2.4011168,2.428
1723843,2.946,2.9578876,2.964
1725190,2.912,2.932809,2.92
1850285,2.643,2.6529055,2.643
1865744,1.831,1.8345337,1.799
1867078,1.24,1.2614425,1.299
1870710,2.153,2.1575027,1.914
1872517,2.304,2.323174,2.327
1872842,2.527,2.5291884,2.52
1995668,3.264,3.2124445,3.258
1995859,2.576,2.561163,2.572
1996818,2.392,2.3829136,2.379
2010366,2.376,2.3613126,2.363
2011314,2.401,2.3994644,2.398
2011827,2.383,2.400482,2.418
2012216,2.861,2.868861,2.871
2013502,2.702,2.6790879,2.686
2013530,2.512,2.5359094,2.529
2018007,2.441,2.4284012,2.442
2018283,3.041,3.0462606,3.059
2018541,0.872,0.974717,1.516
2019109,2.395,2.375241,2.395
2019959,2.401,2.4042435,2.418
2158410,2.607,2.5988114,2.601
2158815,2.428,2.42797,2.411
2161409,2.905,2.9144092,2.891
2163605,2.466,2.4632359,2.478
2164379,2.986,2.9899473,2.992
2164874,1.977,1.9856296,1.898
2165710,2.481,2.485988,2.49
2283093,1.981,1.9895561,1.777
2283435,2.408,2.3954968,2.391
2285776,2.437,2.4368622,2.426
2297384,2.388,2.3967,2.382
2297785,2.602,2.5911877,2.586
2303101,3.144,3.1432557,3.136
2303954,2.726,2.717168,2.701
2305145,2.932,2.9359465,2.931
2305479,2.799,2.8186219,2.812
2308196,2.775,2.7627823,2.755
2308762,1.634,1.6037922,1.636
2309617,2.438,2.4235137,2.413
2422073,2.314,2.3451657,2.338
2423694,2.747,2.737572,2.755
2425631,2.222,2.2187998,2.213
2436676,3.035,3.0005412,2.952
2436688,2.79,2.801989,2.795
2436912,2.387,2.3950112,2.408
2437698,2.375,2.395181,2.392
2438333,2.69,2.7044153,2.685
2441995,2.376,2.3959985,2.395
2442382,3.257,3.1982942,3.24
2442483,2.902,2.9255812,2.912
2443035,2.538,2.5288913,2.533
2444790,2.18,2.1694744,2.167
2448260,2.522,2.5026476,2.502
2448756,2.468,2.4786654,2.465
2449020,2.751,2.738396,2.743
2451696,1.246,1.253129,2.92
2557392,3.238,3.1970913,3.2
2558677,2.684,2.6793566,2.67
2558794,2.454,2.4343643,2.453
2568563,2.643,2.63248,2.661
2569360,2.22,2.2180288,2.223
2570715,2.37,2.3471477,2.347
2571093,1.19,1.2480268,1.152
2572430,2.394,2.4144385,2.417
2574191,2.422,2.419269,2.412
2575044,2.42,2.4194334,2.434
2696732,2.875,2.8465772,2.858
2697501,2.614,2.609747,2.632
2710194,2.669,2.661769,2.666
2714090,2.632,2.6196046,2.632
2714108,2.509,2.5095212,2.496
2717478,2.448,2.4435596,2.455
2722819,2.407,2.3804467,2.387
2831923,0.96,1.0069512,0.996
2835657,2.847,2.851555,2.85
2836038,2.479,2.4791343,2.498
2846659,2.904,2.9205408,2.907
2847114,1.77,1.7839369,1.72
2847541,2.069,2.0824187,2.11
2848725,2.371,2.366698,2.368
2850010,2.638,2.644345,2.647
2850466,2.533,2.5160446,2.531
2850913,2.587,2.5999975,2.619
2853631,2.439,2.4179485,2.389
2855443,2.353,2.3492382,2.348
2856328,2.758,2.7745082,2.785
2856721,2.422,2.4286268,2.457
2856769,0.937,0.9474598,1.005
2859830,2.38,2.3771334,2.388
2860452,2.406,2.406682,2.401
2860885,2.648,2.6281335,2.656
2860936,2.926,2.9150875,2.916
2970396,2.388,2.3695412,2.381
2971432,3.172,3.1712668,3.177
2974827,3.089,3.0825098,3.085
2984937,3.301,3.2673662,3.272
2988079,2.48,2.4697056,2.48
2990723,1.113,1.0595055,1.647
2992161,2.422,2.400696,2.406
2995252,2.763,2.7644002,2.778
2995656,2.435,2.4406755,2.441
2995944,1.325,1.2254068,1.274
2996112,2.407,2.4168825,2.406
2996738,2.959,2.9352984,2.95
2998011,2.386,2.4038892,2.406
3097183,2.787,2.785895,2.784
3100053,2.388,2.3939283,2.394
3100505,2.437,2.425053,2.434
3101057,2.412,2.392905,2.395
3101889,0.762,0.6747323,0.773
3102386,2.182,2.1877453,2.169
3102872,2.611,2.5988698,2.624
3111383,3.284,3.2729237,3.342
3111693,2.335,2.3892016,2.391
3111815,2.797,2.804781,2.811
3112707,2.416,2.404934,2.414
3112889,3.936,3.9118052,3.963
3113648,2.84,2.854175,2.844
3114215,2.581,2.6137676,2.615
3116848,2.457,2.4649239,2.461
3117024,2.465,2.4767752,2.476
3120567,2.741,2.747054,2.766
3120676,2.465,2.480537,2.459
3218930,2.593,2.6134715,2.617
3221086,2.833,2.8298411,2.829
3221152,2.322,2.324611,2.308
3221213,1.402,1.4165199,1.37
3221239,3.001,3.0171418,3.2
3222740,2.787,2.7787957,2.782
3227969,3.052,3.0358436,3.027
3228742,2.417,2.3999853,2.383
3231208,2.279,2.268218,2.28
3232277,2.428,2.4249804,2.417
3233647,2.469,2.4402428,2.472
3233980,2.444,2.4091403,2.409
3235687,2.937,2.923931,2.927
3238859,2.628,2.632519,2.625
3238956,2.593,2.5945313,2.599
3239099,2.425,2.4073925,2.396
3239204,2.5,2.4893024,2.477
3239348,2.644,2.624864,2.651
3240111,2.411,2.408086,2.405
3240280,2.366,2.359457,2.364
3241739,0.507,0.5510875,0.934
3241822,2.496,2.5057588,2.508
3245449,3.225,3.195925,3.239
3247146,2.735,2.733213,2.73
3247334,2.809,2.815323,2.819
3323943,2.427,2.4597852,2.436
3325420,2.424,2.4015946,2.402
3335974,0.399,0.41831684,0.546
3336140,2.407,2.428325,2.429
3339762,2.454,2.4276707,2.433
3339805,2.394,2.3945122,2.385
3339951,2.429,2.4316595,2.431
3342429,2.393,2.4045146,2.398
3346501,2.211,2.2108278,2.218
3346725,3.046,3.034365,3.058
3346788,2.535,2.5535274,2.535
3347054,2.194,2.174738,2.198
3347146,1.496,1.4752117,1.393
3347745,2.377,2.3715007,2.375
3351749,2.451,2.4295998,2.436
3354827,3.24,3.2414913,3.229
3425044,2.635,2.631753,2.64
3427629,2.393,2.4082236,2.405
3427720,4.378,4.3312874,4.219
3428530,3.192,3.192901,3.19
3428577,3.062,3.0439727,3.054
3429176,2.568,2.5800996,2.59
3429205,3.486,3.3304067,3.493
3429803,3.226,3.2529767,3.252
3430674,3.029,3.0233896,3.032
3431346,0.745,0.78746176,0.603
3432659,2.429,2.4475424,2.451
3437637,3.86,3.7770767,3.879
3439356,2.953,2.952691,2.943
3441207,3.172,3.1545205,3.185
3441473,2.649,2.6497507,2.647
3441789,2.671,2.6744626,2.666
3441948,2.564,2.5485303,2.536
3444029,2.718,2.716632,2.726
3444945,2.352,2.3627036,2.374
3447753,2.647,2.67081,2.664
3448546,1.548,1.4845344,1.537
3449224,2.361,2.3717935,2.382
3449373,2.413,2.4215488,2.409
3453419,2.564,2.5664918,2.565
3455906,2.569,2.5668774,2.575
3458715,3.153,3.152895,3.143
3525569,3.108,3.1051948,3.113
3526709,2.419,2.4101534,2.412
3526995,2.457,2.457802,2.464
3528900,2.4,2.411761,2.406
3528993,3.12,3.1062303,3.128
3529097,2.423,2.4401555,2.443
3529276,2.677,2.695626,2.647
3529399,2.999,2.999502,2.997
3529597,2.629,2.6103811,2.626
3530333,3.038,3.0530758,3.045
3530942,2.656,2.6671717,2.658
3532085,2.923,2.9335465,2.946
3533464,3.195,3.1978073,3.206
3539190,2.425,2.3842406,2.385
3543722,2.159,2.132141,2.101
3543887,2.552,2.5651329,2.57
3547488,2.767,2.756624,2.767
3547798,2.392,2.3844843,2.394
3547996,1.091,1.0820165,1.213
3553458,2.512,2.5250049,2.516
3557606,2.955,2.9302394,2.953
3558468,3.021,3.027101,3.039
3559502,2.777,2.7994888,2.784
3628943,2.986,2.9733944,2.988
3629335,2.42,2.4206731,2.416
3632803,3.129,3.1225853,3.134
3633279,3.288,3.2617307,3.29
3634488,3.279,3.1856565,3.278
3642038,2.517,2.5237496,2.522
3643054,1.222,1.1764852,0.787
3644958,2.962,2.9712727,2.979
3645232,1.808,1.8306762,1.81
3646933,1.638,1.6456094,1.584
3647918,2.56,2.5620363,2.551
3654043,2.474,2.4731026,2.485
3658812,2.13,2.1085868,2.033
3658900,2.67,2.695031,2.7
3659407,2.968,2.9597485,2.963
3660976,2.532,2.5206473,2.547
3661151,1.45,1.4036636,1.456
3661507,2.877,2.8724003,2.879
3661951,3.218,3.177339,3.203
3662960,2.382,2.3850303,2.383
3663047,2.635,2.6432824,2.63
3663200,2.883,2.8924546,2.893
3729799,2.479,2.495836,2.489
3729864,2.371,2.3482409,2.374
3730801,4.11,4.0576897,4.156
3734104,2.668,2.6731617,2.673
3735912,3.221,3.1763074,3.186
3736401,2.42,2.421393,2.425
3744043,2.964,2.961769,2.967
3745772,2.785,2.7693465,2.778
3746005,2.886,2.894259,2.885
3747726,2.419,2.4020793,2.41
3747860,2.47,2.4426134,2.449
3748691,2.503,2.4960396,2.501
3750378,1.3,1.24236,1.24
3750783,2.958,2.9613013,2.967
3751903,2.795,2.7895153,2.78
3758458,2.793,2.7768588,2.779
3758597,1.918,1.9014649,2.069
3761660,1.851,1.8619492,1.922
3761680,2.421,2.4459279,2.448
3761733,2.505,2.4836164,2.478
3764173,2.443,2.4360783,2.446
3765758,2.805,2.8172042,2.805
3831074,2.634,2.6502635,2.655
3837026,2.414,2.4071531,2.423
3837107,2.93,2.9393945,2.941
3838180,2.678,2.6766698,2.672
3838336,2.462,2.4353828,2.47
3839081,2.416,2.4124138,2.411
3839310,2.008,1.976923,1.992
3839551,2.453,2.4777884,2.493
3842255,2.382,2.376228,2.38
3847096,3.086,3.0924864,3.094
3848488,2.596,2.6035087,2.599
3854781,4.006,3.9748883,4.074
3855039,2.195,2.1925695,2.196
3858287,2.396,2.387213,2.388
3864053,2.575,2.5998955,2.594
3866008,2.454,2.4455407,2.452
3868144,3.023,3.0188076,3.016
3868527,1.958,1.9532291,1.86
3936047,3.224,3.226521,3.255
3937022,2.656,2.664879,2.657
3942667,2.503,2.4832897,2.484
3945835,2.166,2.1408238,2.149
3945904,1.857,1.7974622,1.862
3946593,2.505,2.5013332,2.507
3946898,2.369,2.3856442,2.387
3952333,2.478,2.4429727,2.45
3952656,2.51,2.5021567,2.503
3954327,2.31,2.273428,2.291
3954713,2.434,2.4466453,2.438
3954932,2.418,2.3951657,2.413
3957206,2.459,2.4597008,2.49
3958615,1.894,1.8760386,1.899
3962731,2.697,2.6853158,2.69
3964211,3.016,3.0295372,3.032
3968137,3.22,3.262045,3.262
3968402,2.481,2.5074253,2.498
3968764,2.685,2.6730754,2.659
3972026,2.458,2.4681056,2.472
3972697,2.399,2.4091449,2.426
3973136,2.492,2.4767184,2.469
3974163,2.749,2.7453485,2.745
3974515,2.467,2.4639964,2.463
3974739,2.674,2.6866143,2.691
4035432,2.344,2.3647468,2.382
4035732,1.727,1.7473377,1.743
4039306,2.44,2.453141,2.453
4039831,1.744,1.6945454,1.771
4040211,2.497,2.4875922,2.505
4043436,2.403,2.4227738,2.411
4044441,2.32,2.328891,2.351
4048774,2.367,2.37188,2.377
4048951,2.985,2.99585,2.988
4055238,2.127,2.1382813,2.202
4055294,2.994,2.99423,2.998
4056266,2.862,2.8912988,2.871
4056749,2.655,2.6283174,2.65
4056994,2.22,2.2331293,2.252
4057016,2.453,2.441543,2.457
4057076,2.536,2.5192459,2.523
4058863,1.622,1.6402504,1.695
4060757,1.734,1.7332127,1.637
4060916,2.408,2.3885446,2.402
4063998,2.464,2.4723742,2.476
4064296,2.71,2.7016037,2.723
4070891,2.557,2.5692363,2.549
4071012,2.38,2.4106498,2.393
4071104,2.418,2.4245205,2.44
4072740,3.325,3.310169,3.346
4075403,2.683,2.6759338,2.683
4077080,2.888,2.90758,2.879
4077283,2.356,2.3718476,2.384
4077931,2.416,2.4112036,2.399
4078100,2.369,2.3641572,2.369
4078174,1.744,1.7229825,1.673
4137210,2.978,2.984994,2.995
4148261,1.975,1.9600168,1.914
4150523,1.361,1.3464502,1.913
4155672,2.705,2.6972098,2.706
4157441,2.395,2.4026282,2.381
4158018,2.717,2.70254,2.709
4160892,1.823,1.8271654,1.774
4164464,3.17,3.1392667,3.168
4165776,2.574,2.5574105,2.565
4167645,1.368,1.3055013,1.181
4169209,2.507,2.5024276,2.493
4173334,3.008,3.017117,3.012
4176070,1.037,0.97543967,2.2
4177025,1.673,1.6969769,1.756
4180939,2.729,2.7225244,2.711
4181451,1.427,1.3564672,1.328
4241405,2.393,2.4023554,2.397
4244856,2.375,2.3694704,2.372
4246729,2.535,2.547788,2.565
4252461,2.557,2.577303,2.574
4254773,2.399,2.4060378,2.413
4255519,2.388,2.4014156,2.405
4261269,2.897,2.9028041,2.895
4261881,2.668,2.667599,2.675
4263846,2.631,2.6185992,2.611
4263884,2.466,2.450838,2.45
4268898,2.874,2.8784168,2.881
4269498,1.417,1.4336023,1.43
4271855,2.507,2.5246837,1.978
4273669,2.471,2.4568567,2.475
4274759,2.936,2.942049,2.925
4274800,2.299,2.3064504,2.26
4275434,2.571,2.5618825,2.566
4276837,2.928,2.9203386,2.907
4280043,2.522,2.5020487,2.519
4282310,3.102,3.1010764,3.123
4282760,2.381,2.3760383,2.355
4346201,3.97,3.9888654,4.059
4346266,1.761,1.7365389,1.759
4347652,3.322,3.217814,3.272
4349565,1.501,1.547157,1.516
4354760,3.088,3.0924296,3.088
4355733,2.422,2.4468663,2.447
4356456,2.911,2.9077046,2.917
4357090,2.776,2.7952614,2.762
4357170,2.746,2.752105,2.738
4357381,2.619,2.6110706,2.618
4370730,3.079,3.0757842,3.083
4371406,2.554,2.5649035,2.569
4372930,2.515,2.5319903,2.509
4373139,2.468,2.465303,2.474
4379098,2.424,2.4125688,2.412
4379850,2.734,2.7186546,2.74
4381519,2.935,2.9289732,2.949
4381719,2.639,2.6311312,2.656
4383163,1.44,1.3921057,1.213
4383402,2.571,2.56096,2.563
4384048,1.483,1.4701369,1.955
4443364,2.913,2.9164112,2.926
4446300,3.86,3.9174206,3.935
4446576,2.419,2.4170709,2.426
4446657,2.379,2.3868895,2.386
4446714,2.363,2.369361,2.376
4454505,2.881,2.8794904,2.874
4455528,2.31,2.3144636,2.333
4456934,2.404,2.4083915,2.407
4457335,2.418,2.4049554,2.404
4466582,2.975,2.9811058,2.969
4469204,3.089,3.0935383,3.102
4470309,2.568,2.553615,2.533
4470693,1.44,1.4442966,1.488
4471034,2.373,2.3612843,2.375
4472729,3.254,3.270595,3.26
4476422,2.812,2.8123312,2.804
4476645,0.623,0.6644412,0.869
4476783,2.479,2.4706368,2.45
4477871,0.973,0.92907584,1.009
4478473,1.653,1.6424707,1.628
4482691,1.414,1.2689519,1.979
4540698,2.885,2.883346,2.881
4552875,1.715,1.7125297,1.841
4554981,2.363,2.3712313,2.388
4555699,2.383,2.3725035,2.384
4555734,3.101,3.106933,3.099
4557568,2.371,2.3846877,2.409
4557817,2.834,2.8303432,2.853
4562939,2.398,2.409943,2.397
4563149,1.036,0.9884056,1.136
4563272,1.45,1.4245851,1.447
4568343,3.124,3.110486,3.111
4578488,2.591,2.605438,2.596
4581415,2.388,2.3974428,2.396
4587051,1.878,1.8689551,1.809
4634310,2.448,2.4458573,2.443
4641634,2.605,2.6081026,2.618
4643982,2.985,3.022642,3.009
4646477,3.313,3.2816052,3.323
4647683,2.588,2.5925736,2.576
4662188,2.09,2.0663037,2.075
4663591,2.348,2.3323894,2.312
4667561,2.517,2.530355,2.527
4670660,1.531,1.5652356,1.474
4672583,2.443,2.436033,2.435
4676985,1.28,1.2820452,2.03
4678610,3.192,3.1716366,3.193
4679615,1.535,1.5167496,1.536
4680912,2.794,2.7936003,2.787
4726675,2.764,2.756505,2.756
4727044,2.368,2.369848,2.39
4729920,3.098,3.0952537,3.115
4737442,2.425,2.4168184,2.424
4737480,3.3,3.2406607,3.225
4737942,2.286,2.3002424,2.32
4738932,3.189,3.1423588,3.21
4739728,2.374,2.3756301,2.4
4741085,2.35,2.3490887,2.357
4742356,2.574,2.5790586,2.568
4750825,2.965,2.9798079,2.97
4751876,1.46,1.4796567,1.381
4755118,2.424,2.4323146,2.431
4755204,4.086,3.9762642,4.041
4755295,2.441,2.417885,2.429
4755614,2.566,2.5432086,2.56
4757638,2.64,2.6304948,2.633
4762459,2.357,2.3744028,2.392
4771707,1.638,1.6466666,1.646
4772940,2.345,2.3965104,2.385
4774298,3.15,3.1506653,3.148
4813529,2.497,2.4666033,2.486
4814724,2.114,2.1082869,2.125
4815573,3.106,3.0831156,3.069
4818830,2.552,2.5496035,2.542
4821448,2.801,2.776093,2.776
4824195,1.447,1.4116837,1.358
4824985,2.308,2.3055305,2.313
4825828,2.382,2.3843904,2.394
4827430,2.456,2.4487,2.456
4827950,1.87,1.8713336,1.838
4829109,1.232,1.2035433,1.294
4831949,2.531,2.534748,2.532
4831973,2.747,2.7299817,2.734
4838815,2.7,2.7023401,2.699
4838818,3.235,3.2012472,3.226
4839278,2.751,2.7530158,2.756
4842346,2.388,2.379911,2.373
4843980,2.883,2.8496828,2.882
4844415,1.835,1.8092611,1.77
4844527,2.379,2.392375,2.393
4846064,3.134,3.1319056,3.135
4847291,2.79,2.794355,2.805
4860292,2.684,2.6804948,2.671
4863282,2.67,2.6750298,2.672
4902701,2.454,2.4657116,2.446
4904086,2.457,2.4465184,2.438
4908025,1.753,1.739472,1.74
4918355,3.519,3.516176,3.558
4918748,2.54,2.530447,2.541
4919991,2.607,2.6074393,2.622
4926778,3.038,3.0462627,3.04
4927098,2.376,2.3903792,2.375
4928515,2.572,2.591174,2.578
4928958,2.935,2.9393036,2.94
4930906,2.404,2.411963,2.405
4931389,3.221,3.1782286,3.219
4936438,2.986,2.9754384,2.962
4937056,2.595,2.574928,2.567
4940916,2.789,2.7741373,2.792
4947253,3.909,3.984448,4.062
4949422,2.601,2.6070957,2.612
4949473,2.563,2.5661516,2.564
4950750,2.954,2.930376,2.946
4989477,3.073,3.0650196,3.071
4991033,2.589,2.6091838,2.601
4991425,2.302,2.2971067,2.31
5000484,2.296,2.2439587,2.268
5001658,2.278,2.2680418,2.283
5002597,2.417,2.449873,2.451
5002776,2.365,2.3768983,2.391
5003549,3.096,3.103867,3.107
5003625,2.925,2.9255471,2.924
5004232,2.405,2.4218922,2.407
5005119,2.478,2.466674,2.46
5005173,2.63,2.6387365,2.624
5005508,2.545,2.559344,2.565
5007315,2.292,2.3050566,2.324
5010362,2.626,2.6261356,2.637
5016212,2.337,2.3924534,2.405
5018155,2.434,2.4196153,2.422
5018570,2.482,2.4773967,2.477
5019587,2.766,2.766926,2.788
5020076,1.201,1.1998285,1.06
5022330,2.866,2.8543394,2.871
5023732,2.335,2.3482702,2.339
5024297,2.566,2.5679939,2.568
5024322,2.693,2.7169251,2.713
5024405,2.892,2.9074063,2.925
5024582,2.574,2.580777,2.587
5024750,2.028,1.9674956,1.988
5031925,2.606,2.5943751,2.594
5038575,2.613,2.6201248,2.631
5042169,3.118,3.073154,3.099
5042295,2.904,2.9026866,2.906
5078657,0.951,0.94200635,1.094
5080831,3.262,3.294074,3.276
5083712,1.313,1.3143504,1.352
5088129,2.381,2.383947,2.386
5088362,2.487,2.5054948,2.499
5088599,2.452,2.429958,2.421
5088987,2.639,2.635539,2.639
5089305,2.375,2.3918777,2.392
5090864,2.844,2.8359125,2.843
5092282,1.235,1.2257836,1.36
5095336,2.46,2.4677029,2.459
5096095,0.844,0.9121802,0.679
5096642,2.411,2.398321,2.396
5104175,2.881,2.8812714,2.869
5104573,2.453,2.4604604,2.458
5106217,2.584,2.5656636,2.566
5106439,2.55,2.5468204,2.547
5107886,2.961,2.9535322,2.953
5111767,2.372,2.398744,2.408
5112118,2.398,2.4106765,2.418
5112481,1.561,1.6082124,1.584
5112734,2.509,2.0151074,2.497
5112840,2.95,2.9575257,2.96
5112948,2.524,2.55903,2.539
5112974,2.508,2.534999,2.547
5113644,2.462,2.442804,2.459
5113842,2.443,2.4617782,2.454
5113985,3.121,3.1128178,3.142
5122109,3.271,3.2745757,3.266
5129011,2.536,2.5541668,2.557
5168382,3.256,3.2202144,3.27
5168707,2.276,2.2751548,2.297
5171575,2.064,2.029828,2.029
5176206,0.835,0.8899939,1.061
5179162,2.41,2.405817,2.402
5179251,2.426,2.4193487,2.415
5180345,3.058,3.0511653,3.049
5181782,2.452,2.4697757,2.452
5181810,2.337,2.3126051,2.324
5181839,1.46,1.4575528,1.592
5185002,2.354,2.3496723,2.348
5185780,3.068,3.0721254,3.077
5185845,3.235,3.130183,3.169
5194072,2.612,2.6111012,2.635
5196300,3.228,3.2145488,3.233
5197031,3.144,3.1365607,3.146
5199906,2.762,2.7522025,2.771
5200152,2.578,2.5643704,2.561
5202183,2.747,2.747229,2.748
5207710,1.217,1.2472558,1.194
5211634,1.278,1.2109635,1.362
5211724,3.029,3.0210512,3.036
5214140,2.853,2.8698382,2.876
5215099,2.805,2.8124406,2.81
5219135,1.046,1.0343623,0.991
5219824,2.756,2.7807527,2.791
5255580,2.394,2.4005103,2.407
5256019,2.387,2.3920052,2.399
5257167,2.369,2.3753037,2.405
5262696,2.446,2.4490387,2.451
5263007,2.428,2.4155488,2.432
5263643,2.387,2.3964689,2.395
5264032,2.184,2.1562843,2.16
5266369,2.841,2.8362443,2.826
5268339,2.434,2.4474838,2.44
5268494,2.425,2.4156847,2.412
5269165,2.397,2.3739176,2.397
5269381,2.415,2.403173,2.409
5269518,2.754,2.7444634,2.753
5271329,2.373,2.369263,2.411
5272541,3.08,3.0891776,3.092
5272829,1.657,1.6065042,1.715
5286890,3.082,3.0762162,3.093
5287466,2.542,2.528334,2.531
5287551,2.462,2.4476178,2.444
5287706,2.929,2.9334323,2.933
5288952,2.969,2.9773955,2.977
5290071,2.498,2.5117056,2.508
5301060,2.513,2.5274186,2.514
5301647,3.063,3.0471523,3.057
5302430,3.121,3.1425674,3.139
5304555,2.586,2.5743356,2.566
5309966,4.131,4.056585,4.146
5339687,2.321,2.3249176,2.343
5340269,3.266,3.2541478,3.266
5340720,2.894,2.8909683,2.887
5351405,2.505,2.5086055,2.506
5351445,2.393,2.3745956,2.384
5351878,3.28,3.2666705,3.277
5353157,2.858,2.8488202,2.871
5353283,2.206,2.1896708,2.207
5353757,2.406,2.395819,2.392
5356255,2.649,2.645269,2.644
5359518,2.681,2.6560707,2.664
5360690,2.328,2.3192124,2.318
5361169,2.489,2.4856243,2.483
5363998,2.433,2.4212172,2.441
5370814,3.138,3.1241395,3.147
5370902,2.989,2.9769022,2.989
5371033,2.415,2.4246504,2.416
5371626,2.207,2.22865,2.162
5371756,2.996,2.9722393,2.949
5374814,2.594,2.5670958,2.551
5376291,2.584,2.5910206,2.588
5376385,2.241,2.2345996,2.232
5376963,2.559,2.5560014,2.559
5381849,0.768,0.82101095,0.42
5385518,2.663,2.6392903,2.655
5388291,2.364,2.3752797,2.398
5388821,2.563,2.5667634,2.567
5389655,2.537,2.5392976,2.549
5395887,2.568,2.5777702,2.59
5397058,3.185,3.1841784,3.197
5397524,1.333,1.3292928,2.386
5427229,2.566,2.5407057,2.551
5428540,2.574,2.5482955,2.677
5429725,2.551,2.5551898,2.549
5430086,2.348,2.382482,2.386
5431304,2.289,2.3304195,2.334
5435965,2.38,2.3676338,2.364
5436082,2.499,2.4972548,2.495
5437624,2.92,2.9258132,2.928
5437796,2.377,2.3809915,2.374
5437909,3.232,3.240756,3.224
5439189,1.289,1.2557126,1.224
5440204,2.853,2.840565,2.836
5441150,2.466,2.472194,2.485
5444627,2.776,2.766574,2.782
5444972,1.794,1.8391631,1.98
5446242,1.768,1.7823193,1.759
5446484,2.391,2.3734586,2.387
5449223,2.49,2.4960568,2.505
5450127,2.407,2.4098592,2.406
5456147,3.152,3.134945,3.144
5456184,2.417,2.4198592,2.429
5456612,1.619,1.6094391,1.569
5456650,2.682,2.6725092,2.686
5458268,2.472,2.4725106,2.486
5461447,2.255,2.2355785,2.218
5461605,2.393,2.3852608,2.389
5472976,2.838,2.8498979,2.834
5474982,2.446,2.4510996,2.46
5475952,2.596,2.6073134,2.596
5477095,1.236,1.2036049,0.888
5477973,2.433,2.4285986,2.426
5478399,2.473,2.4834979,2.484
5479483,2.89,2.8816812,2.896
5481206,2.614,2.5913517,2.588
5511314,2.565,2.5596619,2.573
5511580,2.711,2.707375,2.718
5513434,3.038,3.018052,3.027
5514079,2.839,2.8569453,2.838
5514964,2.372,2.391636,2.388
5515314,3.043,3.0329568,3.045
5515794,2.643,2.6336646,2.629
5520872,2.615,2.5921063,2.595
5523089,2.358,2.3538926,2.355
5523848,1.938,1.8957005,1.981
5523967,2.677,2.6787283,2.678
5524149,2.353,2.3692472,2.377
5525400,2.56,2.5642867,2.54
5525572,2.407,2.4057565,2.398
5526390,2.421,2.373592,2.37
5529403,2.395,2.3837707,2.383
5531488,2.957,2.940265,2.946
5536129,2.479,2.48135,2.459
5543249,2.415,2.427749,2.416
5543573,3.029,3.022806,3.057
5543746,2.5,2.4869065,2.494
5544698,2.45,2.4460635,2.446
5547077,2.637,2.6397855,2.654
5553307,3.322,3.308864,3.308
5553963,1.749,1.7595229,1.675
5556764,2.628,2.6366992,2.629
5561145,2.47,2.4748116,2.456
5561826,2.448,2.4365969,2.447
5562465,2.53,2.5369163,2.529
5562583,2.373,2.3888767,2.395
5562995,2.71,2.721884,2.723
5564131,2.511,2.5192358,2.513
5565067,2.997,3.0060089,3.006
5565654,2.869,2.895284,2.893
5568020,2.408,2.4086125,2.413
5597397,2.566,2.5650697,2.572
5599837,3.083,3.1962993,3.211
5601683,2.562,2.5589137,2.559
5602545,2.475,2.4852517,2.479
5607175,2.552,2.516662,2.545
5608082,2.47,2.4508731,2.441
5608582,2.76,2.7401638,2.747
5608922,2.443,2.4302824,2.446
5610212,2.878,2.8846216,2.882
5611192,2.919,2.9311428,2.926
5613570,2.648,2.633093,2.64
5616050,2.389,2.3592713,2.373
5620654,1.685,1.7325978,1.715
5623444,3.029,3.0304458,3.025
5630500,2.656,2.6688097,2.677
5631330,0.536,0.48779464,0.818
5631956,2.667,2.6618721,2.665
5637392,2.828,2.8312044,2.832
5647719,3.134,3.145423,3.149
5652753,1.164,1.1022143,1.164
5682548,2.397,2.403159,2.391
5683538,3.809,3.8398254,3.814
5685279,1.773,1.7055718,1.745
5686036,2.494,2.490912,2.492
5689704,0.436,0.3703537,0.784
5694017,3.173,3.185356,3.192
5694346,2.488,2.4894202,2.485
5696938,2.967,2.96247,2.949
5701821,2.4,2.4046018,2.401
5702251,3.106,3.0974023,3.097
5706341,2.868,2.8662796,2.878
5706631,3.007,3.004929,3.077
5708077,2.328,2.3617425,2.373
5708483,2.612,2.6122348,2.628
5709663,3.212,3.2290864,3.215
5718230,2.378,2.3552177,2.376
5723238,1.874,1.8611022,1.818
5731852,3.299,3.3400624,3.312
5731954,2.856,2.8541453,2.868
5736093,2.941,2.9655867,2.911
5737282,2.701,2.7141473,2.697
5767932,2.355,2.372573,2.371
5768435,2.712,2.7153037,2.722
5773345,3.994,3.9446146,4.041
5774024,2.653,2.6632376,2.654
5774568,2.956,2.96485,2.962
5779754,2.41,2.4031649,2.396
5780424,1.89,1.8436269,1.803
5780561,1.554,1.5450621,1.478
5791045,2.942,2.9518876,2.959
5792408,2.585,2.5673099,2.561
5794100,2.447,2.43933,2.446
5801502,1.146,1.1895078,1.228
5809796,2.387,2.400496,2.421
5812955,2.75,2.7453234,2.741
5816923,2.778,2.7631435,2.774
5817588,2.999,3.0206714,3.018
5822363,0.579,0.6315143,0.98
5855929,1.427,1.307247,1.403
5858641,1.835,1.8017691,1.836
5858670,0.874,0.8697399,0.893
5866229,3.084,3.0725904,3.075
5866965,1.34,1.3774076,1.351
5871381,2.638,2.6420093,2.641
5877086,2.819,2.8251426,2.811
5877971,2.495,2.5081306,2.502
5879114,3.253,3.2951977,3.256
5879876,2.375,2.3798342,2.39
5881079,2.741,2.7346208,2.734
5881162,2.479,2.4853375,2.492
5881168,2.381,2.3857555,2.386
5882210,3.05,3.0480788,3.056
5887428,2.536,2.5365217,2.529
5894987,1.797,1.7862135,1.76
5900322,1.401,1.3798411,1.268
5901835,2.801,2.7804992,2.798
5904332,1.771,1.738267,1.785
5905736,2.87,2.87778,2.888
5906289,1.88,1.8612142,1.787
5938430,2.678,2.6688728,2.66
5939253,2.798,2.7856598,2.779
5940587,2.936,2.9322858,2.92
5943345,2.631,2.6100802,2.623
5944493,2.423,2.4209213,2.435
5949964,2.489,2.4792573,2.48
5951057,2.825,2.8103366,2.826
5952107,2.385,2.4108753,2.406
5959615,2.361,2.3593948,2.345
5960293,2.364,2.347059,2.385
5961168,2.425,2.4052684,2.416
5962369,2.402,2.410691,2.402
5962817,2.424,2.4392817,2.433
5963287,3.211,3.176546,3.203
5963894,2.394,2.403016,2.391
5965040,2.55,2.5453699,2.54
5976266,3.185,3.171401,3.185
5976864,3.031,3.0238986,3.034
5977508,2.566,2.568263,2.566
5978547,3.137,3.159541,3.123
5981444,1.073,1.0473651,1.008
5984619,1.245,1.3034683,1.367
5986709,3.181,3.214187,3.357
6023638,2.679,2.6853685,2.676
6024215,2.404,2.393352,2.393
6032844,1.266,1.1929959,0.89
6037805,2.395,2.3811626,2.396
6044784,2.382,2.3656654,2.389
6045604,2.423,2.4270098,2.423
6047277,2.056,2.0788927,2.076
6048066,2.338,2.315709,2.315
6048148,2.395,2.4025877,2.398
6048223,2.402,2.3918312,2.381
6048671,1.737,1.7240387,1.876
6064910,3.836,3.980863,4.021
6070991,0.655,0.6349915,2.282
6071633,2.917,2.931603,2.935
6104433,3.204,3.1923962,3.195
6111026,0.988,0.8573029,0.998
6115916,2.377,2.3588061,2.388
6122562,2.438,2.4307718,2.416
6122831,3.134,3.1069562,3.12
6122861,2.783,2.7802684,2.778
6123643,2.311,2.3280509,2.336
6123671,1.501,1.3772726,1.35
6123710,1.159,1.1383761,1.22
6124015,3.045,3.0418315,3.048
6124244,1.59,1.5625896,1.601
6125480,2.889,2.9194076,2.569
6126289,2.55,2.5473046,2.552
6127331,2.416,2.4201808,2.425
6127825,2.956,2.954701,2.943
6128846,2.41,2.38893,2.402
6128903,2.777,2.7779567,2.774
6132311,2.412,2.3931775,2.386
6139000,2.742,2.729548,2.719
6139471,3.306,3.2901094,3.352
6140132,2.457,2.450432,2.456
6142964,2.672,2.680141,2.687
6151550,2.849,2.86394,2.869
6182668,3.248,3.2681913,3.176
6183076,2.8,2.8074234,2.816
6185317,2.958,2.9531322,2.949
6185353,2.313,2.3173895,2.313
6185456,2.998,2.9989936,2.996
6185790,2.53,2.5223527,2.511
6185964,2.349,2.3874168,2.382
6187304,2.981,2.9833858,2.984
6203617,2.472,2.4889488,2.482
6207382,2.505,2.535566,2.528
6208344,2.595,2.5784082,2.58
6208517,2.898,2.9119058,2.911
6209916,2.445,2.4295979,2.439
6210082,2.405,2.39684,2.4
6210483,2.459,2.456781,2.453
6210524,2.388,2.36556,2.372
6211640,2.403,2.3951411,2.423
6220663,2.658,2.646246,2.655
6221641,2.545,2.5380669,2.543
6223501,1.078,1.0787516,1.005
6228590,3.057,3.066508,3.059
6232017,3.25,3.2933455,3.313
6263718,3.028,3.0284398,3.02
6267800,3.214,3.265714,3.23
6268211,2.941,2.9438145,2.925
6271877,2.577,2.5704217,2.578
6273024,2.735,2.736872,2.747
6283295,0.872,0.92059827,3.174
6284035,2.237,2.2236238,2.223
6284058,2.184,2.211402,2.206
6286267,2.506,2.5264432,2.523
6286515,2.427,2.4022648,2.392
6287650,2.464,2.463549,2.452
6289756,2.516,2.523533,2.523
6290632,2.421,2.417846,2.423
6292340,2.219,2.1907613,2.19
6292598,2.534,2.5287597,2.525
6292632,2.465,2.459799,2.47
6308642,3.793,3.8011584,3.834
6344679,3.091,3.1195319,3.108
6350696,3.184,3.1844516,3.201
6352407,3.291,3.2745802,3.295
6356847,3.095,3.0707386,3.057
6357581,2.536,2.5279338,2.53
6357709,3.126,3.109058,3.101
6361986,3.134,3.1250024,3.122
6363338,2.517,2.5167296,2.523
6363895,0.634,0.58216476,0.84
6365582,2.411,2.394134,2.392
6369438,2.512,2.514505,2.521
6370249,2.395,2.3947036,2.403
6371141,2.777,2.7605536,2.783
6372717,2.582,2.5566638,2.554
6374301,2.538,2.4955091,2.506
6383228,2.876,2.870564,2.855
6387857,3.272,3.2654133,3.29
6389421,3.217,3.2485743,3.23
6391933,3.144,3.1463497,3.154
6392210,3.19,3.1860514,3.185
6392893,3.003,3.01357,3.008
6421579,1.797,1.7699709,1.779
6423690,2.453,2.448874,2.414
6424515,3.071,3.0670125,3.066
6425652,2.372,2.3761015,2.36
6431097,3.17,3.1928334,3.167
6432008,0.715,0.59375954,0.501
6435623,3.257,3.1595926,3.156
6435786,3.071,3.0743024,3.047
6436304,2.371,2.3631146,2.373
6437547,3.067,3.0322485,3.017
6440619,3.0,2.9885092,2.997
6441442,3.086,3.0731986,3.09
6441622,3.135,3.1578145,3.128
6442183,4.006,4.0911617,4.139
6442414,2.889,2.8924923,2.89
6445396,2.955,2.93938,2.941
6446584,2.435,2.419819,2.422
6447257,2.572,2.5873756,2.581
6447914,2.582,2.5675561,2.567
6448431,1.779,1.7639138,1.848
6449391,2.418,2.4202497,2.423
6449576,2.412,2.4264212,2.41
6450010,3.286,3.2559602,3.279
6451099,2.517,2.5001757,2.525
6451676,2.696,2.6776955,2.671
6452091,3.292,3.283598,3.282
6452312,2.534,2.5461302,2.539
6467645,2.73,2.742085,2.747
6500038,2.601,2.5940342,2.6
6502598,3.064,3.060224,3.058
6505025,2.447,2.4444144,2.438
6508197,2.334,2.3677602,2.379
6508328,2.501,2.4962456,2.49
6519677,1.945,1.9807091,1.971
6519891,2.472,2.4613783,2.48
6520808,2.582,2.5764909,2.531
6520923,1.084,1.082445,0.995
6521236,2.599,2.5825267,2.595
6521571,2.547,2.5414007,2.545
6528474,2.619,2.5998096,2.593
6528942,2.512,2.518524,2.532
6530166,2.841,2.8466985,2.835
6535394,2.315,2.3245528,2.318
6535641,2.424,2.4334507,2.446
6550918,2.586,2.5708082,2.594
6579998,2.421,2.410798,2.399
6584091,2.448,2.4390092,2.443
6584387,2.432,2.4228654,2.424
6585816,2.705,2.6997442,2.698
6587053,2.779,2.7712908,2.759
6590195,2.956,2.979068,2.975
6590774,2.066,2.0660434,2.085
6592034,3.076,3.078124,3.075
6593620,4.035,3.9783168,4.18
6593623,2.484,2.4933352,2.493
6593627,2.482,2.4612558,2.472
6594505,2.467,2.4651835,2.467
6603956,2.421,2.4238622,2.414
6604495,2.529,2.5357995,2.539
6604616,2.384,2.3887882,2.396
6605413,2.307,2.328049,2.321
6606333,3.091,3.0894616,3.092
6606428,1.403,1.3978812,1.455
6609850,2.388,2.4075565,2.398
6610188,2.673,2.6686838,2.658
6610659,2.23,2.233479,2.227
6612265,2.324,2.3359587,2.323
6612480,2.663,2.636728,2.642
6613293,2.47,2.456575,2.458
6615918,3.156,3.1560955,3.162
6620367,2.893,2.9011054,2.903
6630816,3.188,3.1989684,3.194
6632882,2.843,2.8339427,2.823
6634686,1.255,1.2512976,1.333
6634762,2.542,2.5540247,2.582
6635028,1.404,1.4016896,1.491
6635972,2.385,2.3812308,2.386
6665058,2.931,2.9393613,2.932
6665526,3.23,3.226318,3.306
6668939,2.398,2.3624725,2.358
6677387,2.372,2.3792546,2.386
6677631,2.366,2.3690488,2.374
6677753,2.662,2.639944,2.66
6680734,2.145,2.1321764,2.123
6689123,2.603,2.5802598,2.572
6689139,2.385,2.385545,2.392
6689815,2.684,2.68237,2.676
6690139,2.981,2.9744394,2.973
6690480,2.566,2.5761313,2.569
6691011,2.563,2.5540152,2.536
6692737,2.411,2.3948631,2.411
6693110,2.74,2.7510965,2.742
6693861,3.839,3.9046526,4.118
6694150,2.833,2.8160796,2.812
6700106,3.058,3.0589097,3.067
6700591,2.456,2.4582908,2.448
6706381,2.448,2.4331682,2.445
6707195,2.939,2.9567606,2.954
6708053,1.588,1.5745642,1.531
6708088,2.487,2.4932716,2.517
6719163,0.91,0.9229202,0.866
6720476,2.496,2.4675927,2.487
6751562,3.139,3.1361153,3.122
6755907,2.54,2.5535564,2.556
6756847,1.263,1.2129077,1.312
6757928,2.899,2.8966894,2.875
6758204,2.412,2.407707,2.398
6762434,2.235,2.2355793,2.252
6763330,2.447,2.452218,2.435
6764497,2.394,2.3698251,2.38
6764668,2.727,2.7029943,2.718
6764890,2.645,2.6429307,2.644
6765032,1.769,1.7314565,1.771
6766513,3.928,3.8286874,3.961
6775098,2.662,2.6726604,2.671
6776272,2.412,2.4349658,2.433
6777407,2.412,2.4122474,2.415
6778029,2.374,2.3804538,2.398
6778474,2.357,2.406919,2.403
6778789,2.419,2.4047863,2.413
6778970,2.455,2.446029,2.427
6780356,1.73,1.6599395,1.845
6783217,3.33,3.3369918,3.357
6785379,2.429,2.4309843,2.388
6786177,2.894,2.8903692,2.894
6786969,2.434,2.4302778,2.43
6790772,3.192,3.1940742,3.186
6792133,2.459,2.4557567,2.455
6794908,2.551,2.5529213,2.539
6803104,1.543,1.5930636,1.544
6804506,1.434,1.4727031,1.434
6804732,0.385,0.47739053,0.53
6804893,3.104,3.0961168,3.101
6841322,2.4,2.3994496,2.41
6841793,3.192,3.1845548,3.192
6842918,2.504,2.4742992,2.495
6844293,2.372,2.3710728,2.39
6849861,1.536,1.5458052,1.57
6851819,2.619,2.609542,2.625
6853127,3.212,3.1957312,3.216
6864897,2.52,2.5209394,2.52
6866134,2.401,2.4156492,2.429
6866149,2.569,2.5696325,2.567
6866288,2.51,2.501711,2.502
6866683,2.743,2.7562184,2.727
6867429,2.35,2.341996,2.357
6867485,2.42,2.4267719,2.438
6867726,2.683,2.6640303,2.68
6869641,1.218,1.2155509,1.177
6871557,2.662,2.658225,2.668
6876015,2.604,2.6022198,2.603
6876260,2.408,2.4037066,2.418
6876395,2.38,2.3713648,2.374
6878398,2.485,2.4756155,2.479
6878959,2.389,2.4123688,2.393
6880287,2.391,2.381194,2.394
6880915,2.389,2.397905,2.398
6888756,2.029,1.998523,2.025
6921876,2.517,2.500986,2.498
6924105,2.924,2.9427402,2.939
6927381,2.432,2.4264288,2.429
6936091,2.869,2.866469,2.859
6936926,3.247,3.2270966,3.234
6937131,0.997,0.98540556,0.81
6938045,2.72,2.7255616,2.737
6938892,2.394,2.396333,2.404
6940068,2.417,2.4081893,2.42
6946910,2.643,2.6476905,2.644
6946938,2.57,2.5623012,2.566
6949533,2.469,2.4638243,2.448
6949692,2.656,2.6598115,2.653
6950753,2.852,2.8672976,2.862
6953271,2.815,2.8271194,2.815
6953651,3.002,2.9913251,2.997
6956582,2.532,2.5333111,2.535
6956701,1.45,1.450865,1.577
6956834,3.232,3.2379904,3.263
6961446,2.446,2.4126997,2.433
6963528,2.27,2.2738278,2.278
6975038,3.004,2.9756584,2.985
7014126,3.096,3.1009045,3.096
7014489,2.45,2.4460795,2.441
7018192,2.351,2.3661106,2.375
7018504,2.616,2.6050262,2.614
7019952,2.383,2.387575,2.399
7020373,2.684,2.6824665,2.67
7022581,3.209,3.2103763,3.219
7023145,2.411,2.4235322,2.435
7024018,2.879,2.8744516,2.887
7024649,2.338,2.3766997,2.374
7024830,2.448,2.431873,2.42
7026206,1.983,2.0118675,1.923
7031027,1.36,1.3620543,1.418
7032312,2.634,2.6518936,2.69
7032442,2.379,2.389681,2.384
7033059,2.325,2.3097007,2.315
7033518,2.745,2.7321687,2.734
7035184,2.404,2.4057198,2.402
7036104,2.35,2.3336365,2.314
7036545,2.716,2.726674,2.726
7036588,2.428,2.40295,2.41
7036704,3.206,3.1893668,3.195
7039395,2.425,2.4224827,2.425
7045503,2.806,2.8223896,2.814
7095221,2.345,2.351278,2.348
7097136,2.52,2.504665,2.506
7101251,2.409,2.4084601,2.398
7102068,2.661,2.6498609,2.651
7103297,2.506,2.4870532,2.48
7103379,2.402,2.4468713,2.424
7104797,2.688,2.685808,2.686
7106642,2.239,2.253786,2.269
7107419,2.959,2.9579751,2.965
7107940,2.269,2.2265103,2.256
7108501,2.635,2.638716,2.637
7108646,2.382,2.4172664,2.405
7116264,2.463,2.4595966,2.469
7118193,2.407,2.4105258,2.416
7118566,2.127,2.1147323,2.127
7119181,2.741,2.7416599,2.749
7119694,2.216,2.1839254,2.197
7124596,2.408,2.4076612,2.417
7128663,2.875,2.8906128,2.887
7129219,2.471,2.4714124,2.485
7129766,2.312,2.2920516,2.289
7130900,2.599,2.6063821,2.611
7132784,1.498,1.474474,1.498
7133688,4.014,4.0140333,3.979
7137858,1.429,1.4715537,2.071
7173776,2.432,2.4236398,2.417
7174470,3.863,4.025339,4.151
7174813,2.765,2.7500188,2.747
7178170,2.837,2.8668478,2.848
7180647,2.389,2.4093535,2.41
7183354,2.432,2.4106388,2.44
7183922,2.36,2.3331273,2.344
7185425,2.404,2.3978858,2.403
7186677,3.306,3.240423,3.351
7188107,3.19,3.1284628,3.168
7188662,2.957,2.9462354,2.95
7188818,2.4,2.4150462,2.412
7188868,2.436,2.4144273,2.433
7189481,1.379,1.4365406,1.445
7190942,2.358,2.3370426,2.357
7191945,2.687,2.6499069,2.67
7199272,2.385,2.3735952,2.399
7200133,2.519,2.4925299,2.498
7200381,3.0,2.9981284,3.011
7200574,2.431,2.403295,2.422
7202003,2.459,2.4693146,2.453
7203581,2.983,2.9789717,2.975
7204851,2.455,2.440487,2.438
7205397,2.366,2.3414855,2.36
7213716,2.061,2.0635617,1.986
7215938,2.744,2.7518852,2.745
7218911,2.428,2.4060163,2.402
7218915,2.976,2.987451,2.988
7257175,2.832,2.841387,2.836
7257241,3.022,3.0240836,3.014
7258268,2.412,2.3953161,2.406
7265649,1.958,1.9661237,1.826
7266738,2.398,2.4157426,2.406
7270159,0.75,0.83964825,0.804
7271514,2.4,2.4091306,2.404
7272307,1.512,1.5196788,1.428
7281649,2.309,2.3005967,2.304
7282332,2.419,2.4131446,2.406
7284859,2.358,2.3543863,2.37
7285117,2.401,2.402825,2.39
7285374,2.615,2.6183226,2.623
7287368,2.437,2.4409602,2.442
7292357,2.522,2.5073633,2.508
7292554,2.489,2.4473064,2.467
7292720,3.188,3.1685097,3.192
7295251,1.111,1.126028,1.07
7302117,3.244,3.2626128,3.268
7345128,2.904,2.919742,2.91
7348442,2.414,2.404595,2.4
7348483,2.964,2.9490418,2.952
7348732,2.617,2.5941904,2.616
7349386,2.352,2.353914,2.349
7350673,2.437,2.428214,2.42
7350769,2.882,2.856213,2.882
7351098,2.988,2.9831214,2.986
7351610,2.671,2.6777804,2.673
7357380,1.389,1.3784281,1.376
7363312,2.463,2.4575126,2.471
7363890,0.783,0.6392478,0.728
7365262,2.556,2.5496309,2.558
7365701,2.42,2.4143162,2.417
7366820,2.478,2.4457116,2.455
7367398,2.44,2.4390676,2.438
7367466,2.603,2.6065097,2.612
7368363,2.386,2.3870182,2.406
7368371,1.597,1.6056802,1.675
7368867,2.997,3.001266,3.009
7369303,2.608,2.6037312,2.609
7373200,2.659,2.6579993,2.652
7373334,2.595,2.5674152,2.574
7374005,2.662,2.6536286,2.654
7377466,1.844,1.8752807,1.922
7378357,1.786,1.7532357,1.781
7383120,4.196,4.1759253,4.275
7385324,2.4,2.3867702,2.397
7387808,2.986,2.9809618,2.988
7418096,2.417,2.3945537,2.379
7420223,2.458,2.4668436,2.473
7429237,1.717,1.6958966,1.613
7432184,2.408,2.389824,2.387
7433813,2.277,2.2960951,2.293
7434010,2.751,2.7518911,2.758
7440161,2.313,2.2974212,2.282
7440490,2.309,2.3141031,2.315
7440759,2.418,2.4231205,2.407
7445485,1.179,1.2256919,1.182
7448801,2.457,2.460864,2.435
7450059,2.587,2.5992806,2.598
7451634,3.293,3.2646046,3.318
7458106,2.55,2.549861,2.557
7461707,3.044,3.0392554,3.029
7465993,3.059,3.0174382,3.011
7469714,1.3,1.2390265,1.29
7499440,1.309,1.3075864,1.749
7501516,2.845,2.8470876,2.839
7505801,2.757,2.7512774,2.762
7506104,2.479,2.4584408,2.484
7511264,3.031,3.0330725,3.046
7513379,2.963,2.964111,2.961
7514397,2.237,2.2458446,2.238
7516156,3.141,3.153337,3.142
7522231,2.691,2.6830094,2.694
7523164,2.924,2.9203517,2.917
7523348,2.368,2.3628776,2.377
7524184,1.612,1.6378651,1.699
7531908,2.49,2.486798,2.486
7532726,2.738,2.7206738,2.721
7534441,2.139,2.1450458,2.163
7538896,2.756,2.7344427,2.744
7538899,2.97,2.9753711,2.977
7539283,2.736,2.7340083,2.733
7543694,2.613,2.6284323,2.618
7544611,2.468,2.46126,2.464
7545765,3.284,3.2274697,3.362
7545937,3.083,3.114623,3.098
7547839,2.874,2.8946354,2.878
7550056,2.546,2.5317965,2.54
7550798,3.49,3.2607002,3.513
7583780,2.457,2.4282653,2.436
7584900,3.416,3.364341,3.417
7587037,2.384,2.3663788,2.374
7587436,1.504,1.4626002,1.373
7591963,3.983,3.9280818,4.046
7592356,2.406,2.4071677,2.403
7595365,2.38,2.377833,2.391
7596147,2.96,2.9517646,2.96
7597268,3.25,3.2341933,3.24
7597390,2.39,2.4112613,2.413
7598066,2.317,2.3274448,2.352
7601519,3.27,3.2428856,3.267
7601617,2.532,2.5392725,2.536
7601618,2.432,2.4353356,2.436
7601927,2.712,2.7075183,2.708
7610274,3.169,3.1821835,3.177
7610456,2.815,2.8135746,2.814
7611069,3.111,3.1002955,3.115
7612341,2.497,2.505608,2.495
7612438,2.541,2.5523486,2.539
7616823,2.43,2.4452271,2.442
7617028,3.223,3.2129421,3.227
7617912,3.265,3.272218,3.285
7620272,2.528,2.5325832,2.536
7620783,2.777,2.77753,2.782
7620801,1.04,1.5151454,1.443
7622307,2.988,3.0005476,2.993
7622649,2.69,2.6831882,2.691
7623383,2.49,2.495473,2.478
7659773,1.86,1.8619075,1.861
7662025,2.373,2.3786204,2.384
7667124,2.309,2.303553,2.302
7669105,2.346,2.3567219,2.36
7669334,2.421,2.4147298,2.405
7671974,1.509,1.5066118,1.45
7672292,2.63,2.6301425,2.644
7673019,2.196,2.1915503,2.225
7673365,2.586,2.5908074,2.59
7673423,2.423,2.4181395,2.421
7678025,2.096,2.0895061,2.041
7687755,2.36,2.3576448,2.368
7690692,3.171,3.1431,3.325
7690739,2.884,2.88258,2.884
7691614,2.403,2.406881,2.384
7693359,2.345,2.3490138,2.318
7693833,2.413,2.4377177,2.427
7694280,1.615,1.5713882,1.608
7696229,2.798,2.8172715,2.805
7697217,2.459,2.4616144,2.458
7698929,2.637,2.644075,2.638
7703414,2.723,2.753339,2.749
7707887,2.82,2.827355,2.811
7728945,2.878,2.8784,2.863
7728958,2.885,2.903054,2.9
7730215,2.954,2.950093,2.951
7731976,1.094,1.094825,1.11
7732065,1.982,1.9527916,2.019
7734065,2.343,2.3622422,2.354
7742049,2.283,2.3082957,2.308
7748069,2.353,2.3499243,2.35
7750189,3.12,3.1119375,3.127
7756074,2.368,2.3870285,2.381
7757166,2.477,2.4747534,2.476
7761303,2.558,2.5434601,2.55
7761336,3.197,3.182992,3.201
7763808,0.844,0.9489831,1.048
7764335,1.868,1.8387783,1.873
7764361,2.673,2.669907,2.655
7765258,3.026,3.0298886,3.049
7766103,2.619,2.62625,2.64
7769943,1.248,1.214122,1.303
7777395,3.205,3.1848452,3.198
7778197,3.031,3.0107317,3.033
7779217,2.611,2.5876608,2.606
7799349,3.682,3.6687956,3.632
7800034,2.384,2.376664,2.384
7800907,2.463,2.4746976,2.479
7802551,1.977,1.964133,1.927
7807614,2.41,2.4152544,2.407
7807633,2.433,2.4146013,2.415
7808227,2.425,2.4199758,2.424
7808684,2.385,2.3999755,2.4
7808690,2.156,2.149424,2.139
7809050,2.946,2.94798,2.945
7813298,2.361,2.3928149,2.388
7816048,3.051,3.0384908,3.056
7817784,1.115,1.0302861,0.974
7818152,2.815,2.8319619,2.818
7821234,2.444,2.4292676,2.435
7821669,2.783,2.7804122,2.78
7826360,2.414,2.3970392,2.406
7827177,2.39,2.3756695,2.388
7831636,2.778,2.7952704,2.793
7833440,4.039,4.0991974,4.115
7833644,2.459,2.4568872,2.443
7834159,2.503,2.5188332,2.531
7834623,1.661,1.6343322,1.601
7835989,2.472,2.4869003,2.483
7836711,2.849,2.8664496,2.862
7838306,1.108,1.0847918,0.993
7847454,3.209,3.2555115,3.227
7849791,2.814,2.8087692,2.804
7866904,1.5,1.4522791,1.568
7867657,3.201,3.1865919,3.197
7869863,2.963,2.9514704,2.955
7870980,2.437,2.438061,2.461
7871690,2.756,2.7679412,2.765
7871825,2.508,2.484859,2.487
7877208,2.734,2.7300007,2.731
7878297,2.857,2.8425236,2.848
7878388,2.93,2.9310436,2.928
7879167,3.084,3.0582926,3.063
7879943,2.286,2.2576678,2.29
7880664,2.499,2.4862096,2.472
7885167,3.24,3.239354,3.231
7887436,2.303,2.29582,2.296
7888837,2.426,2.415162,2.409
7898165,2.34,2.356332,2.373
7898227,1.265,1.3305403,1.263
7898594,3.324,3.3129945,3.329
7898675,3.198,3.18899,3.229
7901207,2.845,2.847695,2.868
7901547,1.271,1.2736818,1.298
7902597,2.539,2.5413404,2.533
7903576,2.885,2.9021974,2.889
7904344,2.474,2.4896567,2.493
7904429,2.429,2.42459,2.421
7904910,3.171,3.1495907,3.174
7905222,1.396,1.4041777,1.359
7905252,2.307,2.2475734,2.292
7905528,1.238,1.2098238,1.266
7908109,2.627,2.6229634,2.626
7908718,2.368,2.3716772,2.402
7909775,1.012,1.0026145,0.883
7910890,1.565,1.548409,1.646
7917803,2.499,2.4967515,2.489
7936033,2.039,2.0270078,2.094
7937449,3.026,3.0305295,3.032
7939195,2.351,2.3550892,2.36
7941429,3.257,3.2667158,3.262
7947648,2.3,2.321055,2.28
7948260,2.484,2.4668689,2.485
7948629,3.257,3.2548475,3.234
7949633,2.388,2.359416,2.346
7949958,2.476,2.4448326,2.449
7953247,1.001,1.0615063,1.611
7953518,2.719,2.7088163,2.716
7955351,1.584,1.5634162,1.569
7958219,2.495,2.4760983,2.479
7959473,2.467,2.4664266,2.473
7966710,2.495,2.5011394,2.515
7967256,2.719,2.6971807,2.721
7967873,2.413,2.4024045,2.414
7968120,2.482,2.470601,2.484
7970014,2.414,2.3832142,2.383
7971999,2.404,2.415092,2.408
7974797,2.971,2.9589908,2.97
7974989,0.777,0.7269889,1.095
7975049,1.162,1.1801881,1.205
7975647,2.932,2.950886,2.945
7976731,2.461,2.445037,2.466
7985438,3.141,3.128758,3.147
7989220,2.941,2.9579122,2.922
8005225,3.021,3.012574,2.968
8007458,2.74,2.7315905,2.735
8008492,1.652,1.6017826,1.719
8009004,3.222,3.2070098,3.221
8009507,0.84,0.89164007,0.951
8009745,3.198,3.202158,3.203
8019508,3.766,3.8812647,3.855
8019664,2.548,2.5465295,2.541
8023029,2.977,2.9644547,2.962
8026725,3.166,3.1767614,3.157
8026963,2.889,2.8957381,2.896
8027906,3.185,3.2183137,3.218
8039416,2.404,2.429183,2.413
8040267,3.204,3.2044795,3.198
8041832,1.536,1.5939626,1.397
8043622,2.867,2.9383557,2.902
8044218,2.734,2.745842,2.743
8051694,2.52,2.5203269,2.521
8057180,2.863,2.8576496,2.879
8074520,2.398,2.3958063,2.407
8080889,3.174,3.162591,3.168
8081636,2.489,2.478871,2.49
8082960,2.39,2.3876047,2.371
8084971,3.082,3.0738592,3.077
8085386,3.049,3.0421162,3.048
8086949,2.182,2.1321864,2.165
8087673,0.241,0.30996513,0.578
8091157,2.677,2.6749437,2.673
8093308,0.423,0.39894748,0.502
8093636,3.1,3.1051838,3.09
8096716,2.987,2.9976,2.985
8096837,2.426,2.420506,2.427
8097755,2.376,2.3897297,2.379
8098590,3.017,3.017654,3.018
8098815,3.272,3.2494416,3.261
8105474,1.289,1.2147038,1.352
8108732,2.97,2.974534,2.97
8110026,2.76,2.7488422,2.749
8110809,3.196,3.203487,3.183
8111388,1.37,1.3649187,1.473
8123432,3.066,3.080418,3.086
8127762,2.011,2.0264184,1.99
8142716,2.397,2.393871,2.395
8143905,2.57,2.5726752,2.566
8144161,2.964,2.9446099,2.954
8144467,3.054,3.0554745,3.041
8144529,2.502,2.501055,2.496
8144907,3.265,3.2651715,3.4
8149025,2.686,2.6774895,2.673
8149325,2.407,2.4053411,2.398
8149536,2.447,2.4447622,2.427
8150550,2.389,2.389256,2.401
8153991,2.391,2.4012804,2.387
8160099,2.406,2.3945518,2.392
8160282,2.656,2.6461744,2.645
8162345,2.544,2.5382335,2.533
8162467,2.371,2.3476017,2.363
8163619,2.48,2.4552345,2.446
8163861,2.463,2.4514036,2.477
8164977,2.455,2.4459395,2.461
8167335,2.81,2.8001611,2.806
8168324,1.827,1.8052803,1.766
8168383,2.33,2.3344903,2.336
8168444,3.257,3.2407982,3.234
8172589,3.827,3.9168901,4.062
8173921,2.583,2.5880117,2.596
8176259,2.776,2.76958,2.772
8183363,2.498,2.4993482,2.499
8189460,2.989,2.9742374,2.982
8193946,2.376,2.3801184,2.357
8210496,2.404,2.4025662,2.411
8211573,2.755,2.7666094,2.768
8212420,2.418,2.4233198,2.415
8213225,2.365,2.3750563,2.382
8214394,3.182,3.1576848,3.18
8216870,2.317,2.3348305,2.352
8218649,1.155,1.2019379,0.749
8222944,2.865,2.8720045,2.877
8223014,2.554,2.5635564,2.575
8227312,2.262,2.2419555,2.28
8228742,4.016,4.074396,4.167
8230626,2.965,2.9515085,2.937
8233569,1.544,1.5403194,1.499
8233917,2.378,2.3677738,2.373
8234203,1.803,1.820647,1.843
8235448,2.409,2.4090161,2.4
8235991,2.956,2.9497352,2.931
8248948,2.365,2.3594625,2.351
8259226,3.062,3.0764675,3.063
8260453,2.539,2.5461707,2.531
8264079,3.204,3.1885843,3.19
8265154,3.234,3.2497191,3.233
8266460,2.495,2.453022,2.46
8277539,2.508,2.5182042,2.53
8277914,2.325,2.317089,2.324
8288228,2.361,2.3560958,2.338
8289592,2.378,2.363934,2.379
8298507,2.682,2.6893256,2.689
8299311,2.754,2.7498746,2.748
8301180,3.228,3.2499454,3.209
8307548,2.957,2.9426928,2.942
8307791,2.943,2.9507477,2.94
8316412,2.924,2.9396403,2.933
8321567,4.055,4.026655,4.219
8323295,3.019,3.0295415,3.029
8328390,2.831,2.8314657,2.83
8344592,3.08,3.0774806,3.068
8345290,2.391,2.3809218,2.375
8345869,3.076,3.0572786,3.063
8346038,2.644,2.650118,2.666
8350839,3.093,3.0818207,3.075
8350894,2.014,1.966457,1.971
8352953,3.287,3.2779522,3.411
8354657,2.918,2.9126198,2.917
8358990,2.877,2.8679276,2.867
8359027,2.443,2.4485922,2.425
8359180,2.416,2.4080784,2.387
8360334,2.426,2.4399505,2.438
8363050,2.452,2.454521,2.468
8363272,2.877,2.867757,2.882
8363613,2.546,2.5493488,2.55
8365043,2.434,2.397495,2.411
8367995,1.036,0.9523982,1.48
8373697,1.716,1.7540028,1.713
8376288,1.458,1.3840157,1.301
8377423,3.928,3.9315426,3.966
8377962,3.034,3.0398147,3.055
8378481,2.7,2.7035465,2.706
8381246,2.844,2.8420973,2.842
8393874,3.1,3.1160655,3.122
8394035,2.791,2.812564,2.823
8394497,2.794,2.8301535,2.829
8409758,3.224,3.192937,3.215
8410437,2.675,2.6842153,2.677
8411446,2.381,2.3970864,2.384
8414340,2.947,2.9468744,2.952
8415501,2.414,2.4220746,2.401
8417232,3.19,3.444254,3.491
8418027,2.999,3.0067663,2.996
8418437,2.356,2.3425834,2.36
8420770,2.43,2.4273472,2.426
8420954,2.849,2.8458834,2.849
8423171,2.868,2.871852,2.887
8423770,2.317,2.2904625,2.322
8423836,2.387,2.3945074,2.406
8424298,3.117,3.1097462,3.107
8424501,3.201,3.203495,3.194
8425933,2.439,2.468688,2.464
8426743,2.533,2.5335696,2.534
8428095,2.668,2.6666155,2.672
8428638,2.423,2.4034626,2.404
8429977,3.038,3.0333939,3.039
8432800,3.04,3.03583,3.031
8447092,3.051,3.0462832,3.047
8458124,3.093,3.0535913,3.106
8458954,3.031,3.0389876,3.036
8460684,2.594,2.5974128,2.598
8474915,3.072,3.057306,3.066
8475164,2.409,2.4204824,2.397
8475844,2.355,2.3434496,2.353
8476202,2.946,2.9567802,2.948
8480808,2.508,2.4866307,2.506
8481716,3.235,3.205761,3.228
8487525,3.205,3.2088573,3.242
8487796,2.628,2.6096914,2.612
8495056,2.337,2.3822753,2.354
8499557,2.86,2.8432546,2.848
8505345,2.393,2.385477,2.399
8509198,2.954,2.9426239,2.958
8510560,2.912,2.9062405,2.909
8515390,2.657,2.6623158,2.654
8518881,3.105,3.1220856,3.128
8522050,2.804,2.8041108,2.826
8522971,2.971,2.9751527,2.963
8540820,2.259,2.2484179,2.269
8543165,2.782,2.7707963,2.777
8543727,1.517,1.4564071,1.444
8543941,2.465,2.4553368,2.44
8546146,1.616,1.5990596,1.654
8546998,2.541,2.539057,2.54
8547564,3.051,3.05308,3.045
8547653,2.297,2.2871726,2.316
8547904,3.24,3.2128377,3.131
8558530,1.377,1.3643528,1.361
8558629,2.441,2.4190903,2.418
8560056,2.926,2.9306214,2.925
8560306,2.609,2.6125116,2.597
8561238,2.664,2.6564233,2.654
8564966,2.809,2.8120744,2.798
8570254,2.448,2.4336674,2.447
8570823,2.497,2.5149145,2.5
8572242,2.412,2.461938,2.464
8572364,3.064,3.0855877,3.06
8573996,2.411,2.4143739,2.41
8574234,2.98,2.9811585,2.972
8574769,4.047,4.077536,4.107
8575158,1.446,1.434994,1.516
8579095,3.091,3.0891685,3.086
8582210,1.523,1.4017959,1.618
8585236,1.225,1.2349432,1.278
8588400,1.979,1.970724,1.835
8609482,3.063,3.0696518,3.054
8611078,2.704,2.6940813,2.711
8617035,2.454,2.456507,2.464
8621445,2.316,2.3115792,2.319
8621785,0.978,0.9026536,0.979
8623565,2.889,2.9121766,2.9
8624940,2.476,2.467946,2.478
8625289,1.179,1.2584238,1.212
8625632,1.436,1.4149586,1.418
8628585,2.473,2.462799,2.475
8628971,0.807,0.7774483,0.809
8630774,1.282,1.3408809,1.257
8631482,2.344,2.349118,2.369
8635520,2.54,2.544895,2.533
8647660,3.312,3.251353,3.327
8649099,2.56,2.614223,2.555
8649225,2.164,2.1905959,2.156
8654400,3.044,3.0484993,3.044
8673259,0.861,0.906059,1.045
8676988,2.505,2.4973736,2.489
8677973,2.376,2.3874378,2.39
8678018,2.422,2.4142206,2.42
8686389,2.245,2.268384,2.311
8689599,2.407,2.3814943,2.387
8694617,2.914,2.9145544,2.907
8694723,4.101,4.191497,4.237
8694747,3.364,3.329712,3.322
8696343,4.335,4.1939898,4.259
8696624,1.496,1.5050844,2.226
8697068,2.607,2.6162083,2.626
8701081,2.642,2.6505322,2.644
8702863,3.068,3.064842,3.058
8703777,2.476,2.4926355,2.486
8713796,1.308,1.344705,2.467
8738537,2.712,2.7241359,2.731
8738569,3.291,3.3013067,3.275
8740476,2.474,2.478335,2.482
8742545,3.076,3.0527663,3.057
8742912,2.948,2.9458344,2.942
8752721,2.35,2.3525155,2.395
8753520,1.214,1.2339282,1.287
8754274,3.022,3.026917,3.028
8757923,1.092,1.0907978,0.954
8760620,2.603,2.5828927,2.581
8766606,1.409,1.39688,1.432
8766928,1.478,1.4390953,1.308
8774813,0.973,0.9442549,1.069
8804886,2.443,2.4324014,2.42
8805951,2.422,2.3949745,2.395
8806231,2.028,2.0081282,2.018
8812397,2.742,2.741456,2.751
8813727,2.549,2.5496318,2.576
8814586,2.508,2.5150542,2.527
8816007,3.223,3.200059,3.238
8817275,2.687,2.666935,2.67
8818802,1.2,1.1458987,0.84
8821871,2.399,2.395517,2.384
8822689,2.668,2.6574152,2.654
8823560,2.388,2.405376,2.394
8824044,2.584,2.5721161,2.572
8824442,3.266,3.2478526,3.27
8824772,2.41,2.3965015,2.394
8827505,0.798,0.76133204,0.507
8832376,2.391,2.387236,2.4
8838230,3.165,3.163427,3.18
8840004,1.923,1.9408195,1.961
8849243,1.082,1.2769573,1.243
8863673,2.55,2.5386307,2.547
8866716,2.485,2.4928467,2.485
8871554,2.426,2.4099872,2.415
8872046,2.731,2.716601,2.715
8872890,3.137,3.107018,3.126
8880420,2.201,2.1756876,2.192
8882190,2.372,2.3737335,2.375
8886171,2.638,2.6222494,2.632
8891778,3.239,3.2517323,3.242
8892202,2.621,2.622636,2.609
8909673,2.55,2.5640013,2.569
8914297,2.762,2.768166,2.767
8934264,1.83,1.7908773,1.791
8937164,1.396,1.3586339,1.469
8939394,2.415,2.4003265,2.398
8939964,2.369,2.3989835,2.387
8940642,1.383,1.3490965,1.389
8940939,4.15,4.255232,4.34
8946471,2.484,2.492267,2.497
8946504,2.832,2.8161254,2.815
8952952,2.009,2.005829,1.842
8955699,2.405,2.3800642,2.383
8958925,2.411,2.4127715,2.412
8959259,2.78,2.7929802,2.784
8964218,2.39,2.3909569,2.394
8984355,3.183,3.165088,3.187
9002408,2.627,2.6077251,2.627
9002458,2.364,2.3375554,2.364
9002577,1.929,1.9294875,1.839
9002884,1.555,1.5734289,1.561
9005973,4.159,4.067854,4.177
9006484,2.749,2.7266753,2.724
9007860,2.482,2.4607713,2.46
9007967,2.205,2.1517444,2.187
9009295,2.605,2.587604,2.593
9015765,2.486,2.5020287,2.478
9018450,2.391,2.4057,2.395
9025278,3.268,3.2368047,3.268
9025370,4.395,4.167167,3.129
9025726,2.454,2.438336,2.441
9027817,2.826,2.840336,2.837
9031080,2.543,2.5338635,2.54
9031507,1.852,1.7854934,1.777
9071238,2.626,2.6215067,2.61
9074137,3.106,3.1226602,3.105
9075118,3.213,3.2042718,3.205
9077453,3.129,3.1365063,3.132
9077501,2.383,2.3680415,2.385
9077533,2.807,2.7945006,2.797
9084738,3.309,3.265168,3.291
9085007,2.389,2.3812006,2.383
9086216,2.965,2.952657,2.962
9087095,2.741,2.7391193,2.746
9087668,2.436,2.4245517,2.425
9091127,2.843,2.8412273,2.842
9091590,2.474,2.4450777,2.458
9092538,3.14,3.133099,3.15
9093038,2.387,2.400543,2.398
9094309,2.442,2.428134,2.449
9094600,2.455,2.4343736,2.44
9100325,1.615,1.6428062,1.552
9101109,2.427,2.4175599,2.426
9109244,3.167,3.1449888,3.167
9110060,1.895,1.9155369,1.855
9139151,4.377,3.9905035,4.307
9140843,2.628,2.6296072,2.622
9142584,2.419,2.3916705,2.404
9142865,3.229,3.2120583,3.229
9145952,2.442,2.424076,2.43
9151007,2.456,2.4529011,2.469
9152732,3.015,3.00121,3.006
9156388,2.6,2.591438,2.594
9158119,2.509,2.530369,2.516
9158898,2.887,2.8802314,2.886
9158981,2.566,2.5675714,2.565
9164696,2.905,2.9183078,2.915
9165879,2.544,2.5556285,2.564
9166318,2.557,2.5219483,2.538
9202471,3.252,3.2932258,3.28
9202577,1.889,1.8554728,1.865
9205419,2.96,2.9918187,2.97
9205705,2.311,2.3271387,2.311
9205753,2.941,2.9327002,2.939
9205952,2.163,2.139389,2.174
9209565,3.079,3.0666194,3.07
9209645,2.62,2.607297,2.614
9210319,2.356,2.35705,2.374
9210548,3.189,3.1723883,3.184
9210570,2.692,2.69469,2.697
9211160,3.156,3.158033,3.167
9214512,2.903,2.9148824,2.912
9217018,2.385,2.376047,2.38
9217456,1.891,1.8962415,1.871
9219958,2.461,2.4542634,2.452
9219997,2.647,2.6591907,2.658
9220921,1.438,1.406009,1.433
9221025,1.383,1.4039367,1.368
9225958,3.143,3.1354482,3.151
9226481,2.488,2.5092008,2.501
9228331,2.381,2.3826146,2.399
9228346,2.461,2.4669223,2.472
9230499,2.664,2.6615207,2.646
9239173,2.877,2.87624,2.871
9264604,2.55,2.5383964,2.548
9266333,2.195,2.1465588,2.155
9266926,4.094,4.1510053,4.267
9267654,2.993,2.9867895,2.991
9268703,2.377,2.407733,2.402
9269302,2.468,2.4689708,2.455
9271986,3.189,3.1794238,3.178
9274288,2.513,2.5278637,2.529
9277385,2.424,2.4324422,2.437
9278376,2.237,2.2626214,2.284
9279031,2.785,2.7920501,2.786
9279432,2.422,2.4133465,2.421
9284641,3.263,3.2088704,3.262
9285347,2.462,2.4738963,2.474
9286266,2.808,2.8024015,2.792
9286287,2.485,2.4805186,2.471
9286524,2.472,2.477037,2.469
9286525,2.464,2.452686,2.445
9288983,2.567,2.5680203,2.573
9289780,3.259,3.260416,3.264
9290491,2.367,2.3907387,2.392
9292180,2.646,2.6428964,2.65
9333501,2.35,2.3459227,2.346
9334427,2.416,2.3971534,2.412
9334504,2.357,2.4087691,2.407
9346318,3.254,3.2512264,3.254
9348680,2.049,2.0893958,2.089
9349037,1.722,1.6782016,1.678
9351815,1.738,1.7396727,1.784
9352682,2.416,2.408272,2.412
9353187,2.819,2.8251088,2.828
9353627,0.357,0.3579316,0.657
9353859,3.506,3.3369453,3.463
9357395,2.517,2.4979827,2.527
9363969,1.746,1.665968,1.645
9385972,2.942,2.936655,2.922
9388422,2.42,2.4208012,2.431
9389776,2.976,2.9687603,2.947
9390936,2.445,2.430638,2.435
9391192,2.373,2.370849,2.373
9395752,3.104,3.1089206,3.088
9401816,2.527,2.5015426,2.517
9406426,2.354,2.3394866,2.358
9406929,2.478,2.479528,2.496
9409463,2.414,2.4005687,2.415
9415248,1.738,1.6952161,1.811
9428451,3.068,3.0589523,3.063
9430388,2.366,2.3776731,2.379
9430786,2.494,2.4998558,2.502
9449413,2.638,2.6372755,2.643
9450786,2.367,2.378781,2.373
9451434,2.34,2.3364737,2.355
9452643,3.044,3.046784,3.035
9455071,2.424,2.4057484,2.411
9456478,2.191,2.1872537,2.184
9456598,2.519,2.533731,2.532
9457766,2.634,2.6398408,2.645
9458060,1.611,1.5601168,1.602
9462728,2.281,2.2740006,2.27
9467724,2.685,2.6648,2.657
9469212,2.563,2.5377176,2.58
9470210,2.429,2.4132266,2.418
9470276,2.794,2.8009818,2.779
9471284,2.529,2.514509,2.264
9471315,3.216,3.1707869,3.212
9471678,2.685,2.708258,2.687
9472975,2.44,2.4330647,2.438
9473998,1.48,1.4680351,1.523
9474201,3.222,3.1951382,3.207
9475357,2.842,2.8171089,2.841
9508757,3.184,3.1506157,3.165
9509251,1.725,1.7169302,1.78
9512635,3.062,3.063296,3.067
9513701,2.929,2.9137402,2.904
9515026,2.52,2.5060353,2.505
9515045,2.652,2.648402,2.648
9519210,1.424,1.4092426,1.269
9529813,2.986,2.9906816,2.984
9530396,2.834,2.829315,2.823
9531084,2.901,2.9110403,2.907
9534231,0.75,0.69674075,0.839
9539910,2.412,2.4117806,2.409
9544002,2.552,2.5594354,2.533
9575847,3.159,3.1665359,3.169
9575996,3.148,3.1339278,3.132
9579009,1.521,1.5395912,1.647
9580171,2.248,2.255625,2.273
9580991,2.719,2.690281,2.708
9581163,3.215,3.1921895,3.196
9581849,2.454,2.449545,2.444
9581947,2.376,2.339305,2.37
9583607,2.318,2.3335378,2.337
9589369,3.124,2.8975186,3.127
9589638,2.523,2.5064666,2.508
9595767,2.441,2.427104,2.431
9595822,2.579,2.5793295,2.579
9595844,2.387,2.415352,2.417
9596479,3.112,3.102581,3.111
9597524,2.484,2.4819822,2.491
9602869,2.418,2.4056048,2.427
9603327,2.335,2.3531785,2.367
9604646,2.495,2.488893,2.505
9605294,2.398,2.403396,2.396
9606440,2.424,2.4071558,2.427
9635603,2.436,2.4093518,2.426
9637054,2.547,2.5428064,2.53
9637107,2.702,2.6799176,2.694
9642202,2.435,2.4405181,2.434
9643720,2.416,2.4116607,2.412
9643826,2.224,2.2154102,2.24
9644902,2.877,2.8683095,2.864
9645361,2.802,2.801356,2.797
9649200,2.413,2.382559,2.387
9649717,2.518,2.548313,2.535
9649935,2.607,2.6110563,2.602
9650172,2.724,2.7192912,2.729
9650881,2.474,2.4640346,2.453
9650969,2.325,2.305414,2.31
9652676,1.329,1.317198,1.249
9652704,3.19,3.1685283,3.172
9655200,2.508,2.5293043,2.519
9655459,2.345,2.3558567,2.343
9663228,3.013,3.018986,3.032
9663247,3.21,3.2227235,3.205
9664986,2.406,2.405821,2.408
9665867,3.018,3.003928,3.009
9665890,3.082,3.0552056,3.086
9665985,2.391,2.3895879,2.386
9666718,1.77,1.7281013,1.718
9696576,2.378,2.3632553,2.369
9697268,3.053,3.0489779,3.05
9700142,2.91,2.9032092,2.891
9702369,4.261,4.1956367,4.323
9702474,2.402,2.3959506,2.397
9703186,3.004,3.000125,2.987
9704258,2.643,2.63139,2.631
9704676,2.516,2.495862,2.502
9705636,2.441,2.447421,2.44
9705929,2.355,2.3608134,2.382
9706194,2.327,2.3196156,2.359
9706871,2.969,2.9522154,2.942
9712824,3.071,3.0815425,3.073
9713617,3.103,3.09659,3.092
9714204,1.516,1.4986627,1.486
9716081,2.354,2.355119,2.371
9716430,2.543,2.532629,2.532
9716866,2.42,2.4095385,2.422
9717671,1.69,1.7105787,1.813
9718692,2.396,2.4015486,2.409
9718764,2.393,2.3656101,2.389
9724075,0.667,0.78733337,0.629
9727675,2.75,2.7560437,2.747
9728765,2.886,2.8973384,2.898
9755001,3.223,3.2114868,3.233
9757624,2.955,2.964978,2.96
9764684,2.395,2.4013107,2.381
9766403,2.648,2.6426854,2.649
9766517,2.591,2.569385,2.581
9767051,2.211,2.1964045,2.236
9767332,2.97,2.9747362,2.955
9771209,2.695,2.694932,2.698
9772156,2.374,2.37251,2.38
9773266,2.453,2.4405315,2.435
9773335,2.881,2.8764677,2.877
9775132,3.149,3.1290278,3.143
9775566,2.376,2.3823786,2.376
9775927,2.957,2.9567604,2.95
9776739,2.908,2.9142709,2.919
9777864,1.222,1.2498858,1.229
9778288,2.689,2.6830518,2.671
9782588,2.378,2.3436754,2.347
9782964,2.626,2.6295962,2.632
9783919,2.411,2.417413,2.405
9783993,2.483,2.481427,2.476
9784000,3.122,3.1091046,3.119
9784743,2.577,2.5651593,2.573
9786779,1.77,1.7167976,1.617
9818513,2.409,2.42731,2.415
9824971,2.273,2.274448,2.277
9827682,2.464,2.4773698,2.46
9833651,2.494,2.4773188,2.503
9835853,2.263,2.2378333,2.267
9837129,2.856,2.868102,2.86
9837478,2.638,2.6250997,2.62
9838978,2.431,2.411633,2.426
9840003,3.171,3.1563501,3.163
9843486,2.887,2.8700318,2.879
9845354,2.411,2.403283,2.406
9845772,2.533,2.5373013,2.548
9847893,2.259,2.2797885,2.339
9851021,1.174,1.1617221,1.282
9871800,2.374,2.3497026,2.37
9871920,2.945,2.9585252,2.95
9873127,3.214,3.2086246,3.211
9873628,3.082,3.08233,3.057
9874731,3.101,3.1020832,3.118
9877891,2.705,2.695661,2.676
9880435,2.638,2.659366,2.649
9883123,2.89,2.9071605,2.88
9885121,2.799,2.7923288,2.798
9885553,2.605,2.5843809,2.598
9887134,2.299,2.2812533,2.291
9893850,3.049,3.0311956,3.049
9894576,2.497,2.4798522,2.482
9895367,1.883,1.8474355,1.874
9896470,2.415,2.419245,2.427
9896877,1.837,1.886852,1.827
9897206,2.771,2.755936,2.761
9897257,2.514,2.5138228,2.516
9897838,3.633,3.813374,3.987
9899323,2.47,2.4616294,2.467
9899534,2.675,2.6718926,2.679
9902586,3.084,3.0628648,3.078
9902962,2.818,2.804998,2.809
9903290,1.644,1.6438552,1.622
9903915,2.752,2.7780168,2.741
9904580,2.367,2.3772628,2.383
9905582,3.06,3.063284,3.056
9906240,2.859,2.8606558,2.857
9906905,2.531,2.516508,2.528
9907164,2.589,2.6085057,2.6
9907534,2.355,2.371315,2.382
9933126,2.448,2.4413798,2.406
9936015,3.005,3.0178552,3.007
9936310,3.124,3.0983906,3.13
9942816,2.532,2.5238357,2.539
9945290,2.494,2.4935215,2.483
9945389,3.26,3.25836,3.241
9946074,2.73,2.7183595,2.716
9947848,1.45,1.406522,1.469
9955511,2.355,2.3609335,2.365
9958521,2.348,2.3713534,2.354
9958522,2.483,2.474018,2.476
9958897,2.473,2.5186894,2.518
9959141,3.284,3.2797003,3.356
9959704,2.297,2.2837877,2.289
9962729,2.609,2.6402571,2.639
9962917,2.761,2.7462163,2.759
9963328,2.478,2.4763277,2.474
9963690,3.164,3.1524618,3.156
9964436,3.199,3.183431,3.204
9965354,2.415,2.4238667,2.438
9966247,2.358,2.3542643,2.33
9968249,2.877,2.8705497,2.869
9969574,2.952,2.9747076,2.968
9992866,2.93,2.9260437,2.918
9992999,2.429,2.4053986,2.408
9995464,2.391,2.3781157,2.392
9995755,2.438,2.4457588,2.44
10002647,2.489,2.4880722,2.497
10003349,2.588,2.5986228,2.592
10004825,2.668,2.6921852,2.68
10007150,2.441,2.4593523,2.46
10015663,2.518,2.5199013,2.525
10015821,2.5,2.4690092,2.474
10018076,2.563,2.5528116,2.549
10018923,2.512,2.5207574,2.515
10023520,2.462,2.4700665,2.466
10024883,2.335,2.343197,2.345
10027098,2.439,2.4223547,2.435
10027385,2.538,2.5357249,2.552
10028634,2.89,2.8775709,2.886
10055196,2.928,2.9442418,3.3
10055660,1.855,1.8614972,1.839
10057670,2.598,2.6124537,2.598
10059338,1.879,1.8905082,1.815
10062643,3.197,3.1898537,3.202
10063169,3.133,3.125315,3.115
10064560,2.388,2.3990827,2.391
10066568,2.369,2.3703012,2.386
10068004,2.386,2.3989491,2.399
10069277,2.377,2.3535006,2.351
10070629,0.364,0.46337223,0.075
10070717,2.429,2.4102492,2.425
10079987,2.379,2.3798234,2.394
10081050,3.108,3.0968218,3.1
10081137,2.424,2.431382,2.437
10082602,2.393,2.4124453,2.416
10083224,2.462,2.4854112,2.484
10083313,2.418,2.426041,2.421
10087268,2.148,2.137017,2.088
10088162,0.934,0.9526931,0.842
10090039,2.825,2.828512,2.832
10090568,2.757,2.7530036,2.773
10095438,2.39,2.3889604,2.403
10096113,2.473,2.4700153,2.497
10120607,2.267,2.2346852,2.28
10123348,3.003,2.99136,2.996
10123890,2.965,2.9563334,2.945
10127712,2.355,2.3680928,2.35
10128182,2.454,2.4443934,2.457
10130853,3.381,3.3064446,3.358
10132974,2.341,2.3256528,2.321
10136100,2.431,2.4174063,2.415
10139552,3.045,3.0401707,3.052
10146010,2.31,2.3157644,2.335
10146382,2.438,2.4228954,2.419
10147072,2.761,2.771023,2.772
10152650,1.337,1.3448085,1.321
10153182,2.466,2.4612525,2.445
10153739,2.916,2.9122877,2.925
10153785,2.418,2.4403799,2.441
10155232,3.089,3.0863664,3.102
10157120,1.257,1.2489939,1.208
10160940,2.68,2.6936004,2.676
10163776,2.802,2.784051,2.792
10164561,0.983,0.85311496,1.352
10186474,2.389,2.3647313,2.377
10186510,2.383,2.3730607,2.369
10188964,2.486,2.4846106,2.486
10192458,2.98,2.9849837,2.986
10192691,2.886,2.8750494,2.882
10198207,2.139,2.178349,2.189
10198496,3.29,3.272283,3.287
10198761,2.615,2.5976787,2.592
10199187,2.142,2.1296585,2.162
10208330,2.517,2.5004523,2.498
10212834,2.417,2.4047587,2.415
10213594,3.052,3.0663724,3.051
10214295,2.272,2.2690854,2.28
10220835,2.778,2.7749376,2.779
10221370,2.565,2.5536091,2.561
10222553,3.006,3.004365,3.017
10222797,2.428,2.4391596,2.43
10223027,2.652,2.6424751,2.651
10223132,1.466,1.4357221,1.469
10224535,2.485,2.4773853,2.475
10224631,2.402,2.4325414,2.433
10227251,3.273,3.2631562,3.277
10227554,2.415,2.3857143,2.384
10227872,2.891,2.8928573,2.889
10252281,2.426,2.4203048,2.403
10255244,2.551,2.5380702,2.548
10256448,2.854,2.850381,2.848
10256655,1.858,1.7994888,1.847
10258584,2.691,2.6671638,2.676
10262745,2.578,2.5519047,2.555
10265939,2.374,2.381975,2.377
10271802,2.363,2.3428173,2.365
10273140,2.417,2.402505,2.413
10273236,2.451,2.4325566,2.44
10273431,2.448,2.426818,2.445
10280656,2.466,2.4705384,2.471
10280750,2.441,2.427879,2.432
10281513,2.314,2.3307824,2.343
10281936,2.693,2.6774135,2.682
10284878,1.846,1.7983413,1.679
10284955,2.364,2.3970022,2.399
10288611,2.389,2.3904495,2.39
10289507,3.003,3.011434,3.008
10290315,2.479,2.4982367,2.49
10290746,2.373,2.3528917,2.355
10291535,2.98,2.9922853,2.973
10291659,2.474,2.440882,2.444
10293335,1.608,1.6212744,1.479
10294424,3.314,3.2919543,3.374
10295801,2.595,2.5940642,2.597
10296428,0.704,0.91018796,0.903
10318430,3.121,3.0877538,3.101
10322513,2.901,2.8782535,2.871
10324587,2.838,2.8290212,2.827
10328921,1.716,1.6844151,1.704
10329005,2.898,2.897242,2.891
10331209,2.502,2.4919567,2.369
10332186,2.261,2.2564847,2.264
10334594,2.528,2.5212736,2.528
10337033,3.182,3.1484365,3.117
10339590,1.356,1.3028932,1.148
10339708,2.611,2.6130614,2.632
10351059,4.07,4.120257,4.194
10351268,2.782,2.7753568,2.785
10351353,3.175,3.1870928,3.182
10351764,2.283,2.2625666,2.282
10351792,2.368,2.364334,2.357
10353420,2.368,2.381274,2.373
10355764,2.424,2.418195,2.434
10361895,3.098,3.0901608,3.084
10362349,1.783,1.7896994,1.804
10382554,2.739,2.7286549,2.723
10383668,2.638,2.642581,2.647
10387370,2.747,2.7607489,2.744
10387935,2.331,2.3265727,2.324
10396076,3.083,3.0792382,3.07
10396533,2.489,2.4824708,2.488
10398597,3.975,3.983789,4.08
10403716,3.012,2.999334,2.998
10404656,2.248,2.2359834,2.277
10405377,2.844,2.83859,2.838
10405445,2.342,2.3423793,2.347
10407209,1.732,1.6831256,1.643
10411448,2.605,2.5924838,2.598
10416123,0.514,0.41024852,1.029
10416262,2.497,2.4841409,2.49
10417492,2.787,2.7684429,2.772
10417794,2.461,2.4352605,2.441
10418426,2.387,2.3646545,2.394
10418503,1.849,1.8664651,1.873
10420502,2.414,2.4144857,2.401
10422013,2.471,2.4560332,2.446
10425456,2.439,2.4207504,2.429
10427256,3.099,3.0965352,3.105
10449846,3.181,3.163948,3.168
10449862,2.818,2.7918108,2.796
10450939,2.54,2.5324209,2.552
10453652,2.538,2.5462513,2.535
10461347,2.39,2.4042058,2.422
10462940,4.317,4.3213406,4.31
10464258,3.239,3.1980739,3.229
10468689,2.408,2.3842897,2.377
10471148,2.649,2.6375082,2.611
10472566,2.49,2.4942865,2.487
10474071,2.894,2.8772116,2.872
10480567,2.893,2.8772643,2.886
10482521,2.395,2.3951528,2.403
10482713,2.579,2.5785477,2.586
10483180,2.522,2.5127592,2.517
10483504,2.944,2.951037,2.946
10484121,2.468,2.4330664,2.448
10484140,2.379,2.3807912,2.391
10485520,2.377,2.371207,2.366
10488066,2.325,2.334429,2.323
10488243,2.461,2.4479473,2.438
10488463,2.46,2.461745,2.465
10492041,2.559,2.564164,2.559
10513120,2.707,2.7095053,2.716
10514458,1.874,1.8909156,1.883
10514732,2.358,2.353127,2.356
10517078,2.406,2.4089825,2.411
10525595,2.984,2.99946,2.992
10527889,2.588,2.5747375,2.575
10528286,0.517,0.6390767,0.289
10529104,2.578,2.572612,2.54
10533369,2.538,2.528285,2.523
10534340,3.069,3.0722919,3.023
10534891,2.657,2.6463442,2.64
10537243,2.429,2.413649,2.413
10537376,2.427,2.434368,2.442
10544592,2.438,2.4389951,2.432
10547370,2.494,2.4811933,2.493
10547735,2.583,2.574556,2.562
10547905,3.038,3.0475774,3.046
10549650,2.425,2.42602,2.426
10549732,2.584,2.5994709,2.596
10550552,2.047,2.0178592,2.022
10552097,1.589,1.5885174,1.486
10552614,2.566,2.5702999,2.557
10552972,3.175,3.158269,3.167
10555025,2.563,2.579059,2.584
10555186,3.137,3.119567,3.118
10556418,2.361,2.362688,2.398
10581491,3.275,3.2648242,3.277
10583963,3.035,3.04453,3.039
10587201,3.219,3.1935203,3.201
10590582,2.692,2.6669908,2.669
10591093,3.142,3.155559,3.145
10591169,3.27,3.2695527,3.282
10598163,2.431,2.4149184,2.422
10599101,2.745,2.7455652,2.753
10600127,2.412,2.4023848,2.389
10602374,2.51,2.4895182,2.494
10604054,2.69,2.6953895,2.688
10605155,2.907,2.8976824,2.882
10610644,2.41,2.4103472,2.394
10611084,2.552,2.557983,2.562
10611256,2.411,2.4131005,2.429
10611263,3.058,3.062489,3.067
10611320,2.417,2.4023128,2.423
10615356,2.49,2.49255,2.502
10616922,2.844,2.848379,2.848
10620267,2.362,2.3787,2.377
10644029,2.369,2.3721418,2.382
10649021,1.18,1.1191026,1.839
10649735,2.03,2.0139232,1.891
10652469,2.597,2.6179457,2.605
10653194,2.408,2.405812,2.406
10653200,2.513,2.511215,2.491
10656607,3.017,3.032351,3.035
10656884,2.092,2.0665426,2.065
10658326,2.875,2.8606527,2.854
10662321,2.438,2.4299862,2.428
10662335,2.797,2.8028626,2.8
10665546,2.739,2.7041457,2.707
10665707,3.171,3.1280851,3.172
10665852,2.468,2.4617748,2.452
10669123,2.47,2.4678545,2.478
10671227,2.396,2.3948455,2.399
10674988,2.371,2.379717,2.381
10675847,2.389,2.3966677,2.399
10677958,1.843,1.8537161,1.894
10678491,2.278,2.2682405,2.247
10678691,2.609,2.604511,2.62
10678779,2.441,2.4482963,2.454
10679246,1.679,1.7231075,1.812
10682660,2.453,2.442541,2.453
10683226,2.907,2.9093175,2.872
10684584,2.382,2.3901417,2.388
10684749,3.144,3.1434188,3.129
10685015,2.662,2.6587877,2.648
10685068,3.104,3.1419694,3.117
10685630,1.395,1.407518,1.304
10709570,2.4,2.4455054,2.415
10711154,2.571,2.5710888,2.562
10718820,2.425,2.4019537,2.415
10718902,2.391,2.3881512,2.385
10721900,2.472,2.4768634,2.467
10723339,2.398,2.4057572,2.396
10724193,2.773,2.751963,2.77
10724620,2.539,2.5465505,2.535
10727178,3.034,3.034393,3.044
10727789,3.142,3.1428232,3.133
10732050,2.817,2.8151078,2.796
10733897,2.581,2.574297,2.581
10737052,2.34,2.3403592,2.34
10743331,3.063,3.0822306,3.071
10743977,2.833,2.8172214,2.807
10744554,3.24,3.2514033,3.254
10745554,2.857,2.8688495,2.865
10745616,2.359,2.3724735,2.38
10747240,2.478,2.460083,2.449
10749112,2.597,2.5772526,2.587
10750173,1.419,1.409301,1.413
10750867,2.453,2.430882,2.412
10752915,2.54,2.5292459,2.537
10753962,2.924,2.912599,2.921
10779177,3.285,3.2397158,3.398
10789154,2.395,2.3684661,2.361
10792866,3.002,2.9890108,2.99
10793872,3.176,3.1732404,3.169
10794013,1.284,1.2501602,1.761
10800303,2.95,2.9502501,2.951
10801063,3.213,3.2339814,3.227
10801792,3.223,3.2043104,3.22
10802274,3.253,3.2534742,3.285
10808557,2.498,2.5227587,2.511
10808648,2.345,2.342569,2.328
10809457,2.488,2.4864788,2.494
10810869,2.441,2.4383307,2.425
10811787,3.237,3.2192116,3.255
10816214,2.579,2.5772166,2.567
10817647,2.596,2.6028302,2.587
10849000,2.696,2.708278,2.687
10849424,2.5,2.5036733,2.485
10849824,3.229,3.212076,3.225
10850644,2.409,2.381059,2.38
10857579,2.399,2.3980818,2.401
10858520,2.43,2.426332,2.426
10860146,2.26,2.273437,2.302
10860155,2.448,2.4283385,2.431
10860202,2.439,2.4196482,2.41
10862035,2.651,2.6491723,2.639
10863834,2.797,2.792527,2.808
10864433,2.045,2.0274618,1.855
10866889,2.197,2.1638064,2.193
10876635,2.971,2.9720693,2.97
10879742,2.463,2.4708986,2.483
10881028,1.607,1.5843717,1.555
10881104,2.441,2.4314206,2.418
10881317,2.781,2.7866302,2.785
10881810,3.081,3.0650969,3.09
10904520,2.923,2.923209,2.922
10907546,2.365,2.3776524,2.366
10909816,3.104,3.093501,3.093
10910523,2.293,2.2814448,2.285
10910802,2.23,2.2306917,2.254
10910889,2.564,2.599772,2.596
10914063,2.49,2.4815266,2.488
10916930,2.527,2.530804,2.526
10920437,2.851,2.8514411,2.862
10923654,2.368,2.3548436,2.335
10924021,2.639,2.6365404,2.643
10924215,2.7,2.682846,2.699
10928042,2.481,2.481006,2.487
10931902,2.432,2.4433994,2.442
10932078,2.397,2.3924332,2.408
10932177,2.575,2.5630124,2.573
10932891,2.457,2.4339712,2.438
10933670,2.416,2.3947964,2.394
10933921,2.575,2.5580451,2.571
10934765,2.419,2.4384105,2.445
10935094,2.84,2.8605967,2.839
10935265,2.402,2.4272254,2.425
10937701,2.414,2.3963196,2.406
10960400,2.575,2.555836,2.565
10962756,3.118,3.1211588,3.127
10962804,2.603,2.601308,2.608
10963918,3.251,3.2722416,3.251
10971845,2.843,2.8512275,2.838
10971893,2.463,2.4479496,2.454
10972858,2.389,2.391449,2.387
10975126,2.404,2.4033377,2.392
10976349,2.429,2.4113789,2.416
10977629,2.301,2.2734535,2.277
10979258,2.473,2.472086,2.467
10979742,2.765,2.7825198,2.771
10983401,2.904,2.9006162,2.896
10988898,2.491,2.4524088,2.472
10990704,2.383,2.389835,2.38
10991759,2.418,2.4156678,2.405
10991798,2.65,2.647638,2.63
10992126,1.793,1.7707162,1.722
11013433,3.122,3.141171,3.189
11013471,2.623,2.62533,2.602
11026184,2.596,2.5872426,2.589
11027509,2.397,2.3965816,2.387
11028575,2.491,2.4907055,2.476
11029151,2.476,2.480106,2.484
11029517,2.98,2.9708383,2.97
11031798,2.414,2.4175718,2.422
11033650,2.513,2.5248604,2.503
11037046,2.389,2.3867517,2.389
11037292,2.138,2.1042113,2.123
11037302,0.645,0.5589912,0.38
11037684,2.279,2.2914448,2.33
11038376,3.087,3.0946996,3.105
11045134,2.599,2.5822642,2.579
11046361,2.65,2.643825,2.649
11046644,2.384,2.393581,2.388
11068783,2.649,2.6411777,2.644
11069361,2.645,2.6392322,2.647
11072164,2.431,2.4424803,2.47
11073333,2.47,2.4663916,2.474
11073401,2.811,2.8108997,2.82
11080345,1.969,1.9441788,1.95
11080665,1.331,1.2492096,1.24
11082437,3.029,2.9924917,3.049
11082533,2.406,2.385883,2.385
11082784,3.86,4.1090117,4.107
11083508,2.4,2.4024482,2.402
11086949,3.035,3.0525806,3.038
11090673,2.32,2.341794,2.362
11090674,3.224,3.1463976,3.229
11097899,2.398,2.3928614,2.4
11098411,3.333,3.269957,3.325
11122147,3.15,3.1586707,3.161
11125664,2.341,2.3499918,2.355
11126204,2.855,2.8621936,2.834
11127105,3.195,3.1720054,3.188
11128905,2.312,2.3035977,2.311
11129788,2.466,2.476986,2.463
11133100,3.849,3.9746294,4.096
11134392,3.125,3.1141856,3.127
11136578,2.867,2.8628328,2.86
11138375,2.443,2.438153,2.451
11140831,2.427,2.4117517,2.431
11140834,2.648,2.6684403,2.669
11145563,2.405,2.3920128,2.403
11147596,2.237,2.233305,2.227
11151651,2.394,2.3905566,2.4
11151844,1.899,1.856992,1.838
11152281,2.447,2.454428,2.459
11152312,2.46,2.438268,2.437
11152894,2.417,2.4148748,2.418
11153898,3.058,3.066222,3.058
11153989,2.488,2.4549983,2.454
11154023,2.407,2.395841,2.4
11175822,2.465,2.4402194,2.451
11176222,2.886,2.8869255,2.882
11178539,2.979,2.9706194,2.982
11179902,2.787,2.7817278,2.787
11180493,2.719,2.699447,2.702
11180779,2.813,2.8238091,2.823
11182758,3.295,3.2484128,3.283
11183305,2.12,2.1300354,2.144
11188192,3.248,3.2511563,3.252
11188219,4.227,4.1413155,4.232
11189239,2.926,2.9271226,2.928
11190388,3.226,3.2209866,3.209
11190768,3.278,3.2978492,3.269
11192925,2.698,2.6919553,2.69
11196514,2.459,2.4700878,2.465
11196963,2.272,2.2767658,2.296
11197575,2.382,2.3754563,2.382
11198352,3.272,3.2868905,3.278
11199783,2.584,2.5691485,2.568
11228477,2.376,2.387885,2.399
11230715,3.177,3.1952965,3.192
11244855,2.477,2.4768355,2.473
11246127,2.418,2.4099376,2.4
11247049,2.451,2.442696,2.455
11251077,2.754,2.7493737,2.748
11251622,2.799,2.803976,2.805
11253082,2.405,2.3862786,2.41
11284131,2.412,2.4028811,2.41
11286526,2.93,2.9367363,2.963
11287896,2.459,2.4494867,2.437
11288779,2.017,2.058434,2.036
11294612,3.204,3.1975882,3.185
11294920,2.391,2.3508966,2.359
11295720,2.64,2.6185029,2.625
11296954,2.579,2.578286,2.581
11298877,2.062,2.0555878,2.018
11299274,2.422,2.4068768,2.424
11302942,3.253,3.2210543,3.233
11305448,2.324,2.3243423,2.311
11305933,2.366,2.3810034,2.37
11306540,2.541,2.5174284,2.525
11307108,2.779,2.7917995,2.768
11338267,2.323,2.2912598,2.335
11339000,2.5,2.500487,2.509
11342804,2.693,2.6933465,2.689
11350202,2.453,2.4488807,2.434
11350954,2.248,2.2277932,2.205
11351671,2.393,2.3917415,2.39
11352764,2.448,2.4242015,2.424
11356208,2.44,2.4498825,2.446
11359820,2.923,2.9087996,2.905
11360670,3.05,3.0963807,3.123
11393958,3.221,3.2070808,3.216
11394905,2.508,2.4893146,2.506
11395111,2.537,2.507281,2.517
11401708,3.773,3.8286579,3.892
11404149,3.261,3.2532568,3.254
11404925,2.421,2.4360473,2.446
11405452,2.65,2.5993896,2.811
11409562,2.449,2.4411507,2.441
11411943,3.096,3.082046,3.096
11412082,2.444,2.4403243,2.431
11414421,0.825,0.90036416,0.77
11414700,2.499,2.481749,2.482
11416424,3.269,3.2819524,3.287
11442437,2.394,2.3987281,2.39
11444844,2.401,2.404779,2.412
11446278,2.556,2.5421836,2.557
11450026,2.407,2.404547,2.399
11453225,2.867,2.877734,2.867
11456190,2.484,2.4573948,2.475
11456910,4.082,4.1603713,4.23
11457478,2.459,2.4761648,2.473
11457705,2.887,2.8828094,2.886
11460647,2.404,2.4145117,2.394
11462100,1.977,1.968321,2.001
11462235,2.573,2.5837836,2.575
11462610,2.421,2.415612,2.416
11463560,2.487,2.4735425,2.44
11465165,2.713,2.7070642,2.682
11465618,2.914,2.8918412,2.9
11466172,2.287,2.2739737,2.292
11468927,2.388,2.3947272,2.392
11494312,2.497,2.466792,2.481
11497965,2.425,2.3949182,2.401
11499958,2.715,2.718807,2.733
11502092,2.428,2.4331543,2.465
11509327,2.673,2.659199,2.666
11515176,3.168,3.1478527,3.149
11515424,3.096,3.1085157,3.115
11520642,2.887,2.879609,2.881
11521653,3.053,3.0445032,3.062
11549504,2.945,2.9341896,2.943
11550935,2.37,2.3692796,2.375
11551746,2.577,2.5656397,2.556
11554100,3.395,3.3297367,3.4
11558247,3.157,3.151382,3.153
11559643,2.133,2.0799358,2.142
11560054,2.366,2.387517,2.376
11560280,1.093,1.0276078,1.149
11560465,2.686,2.6858482,2.683
11560939,3.13,3.0995195,3.136
11564309,2.538,2.5079281,2.512
11564401,2.973,2.9621663,2.981
11565353,3.21,3.1930883,3.204
11566038,2.41,2.4085364,2.389
11566213,2.356,2.3557608,2.364
11567797,2.414,2.415176,2.432
11569580,2.624,2.6123464,2.625
11571429,3.127,3.141862,3.145
11600208,2.391,2.4019504,2.392
11601083,2.854,2.843601,2.84
11604839,3.089,3.071422,3.062
11605089,2.444,2.437056,2.445
11606356,2.404,2.4054172,2.386
11606423,2.73,2.7101026,2.715
11607019,2.575,2.587867,2.582
11611283,2.562,2.5601308,2.564
11611737,2.425,2.4128888,2.417
11612112,2.503,2.4929569,2.494
11612135,2.918,2.91565,2.906
11612501,2.42,2.4221926,2.423
11612601,1.653,1.5991126,1.618
11616373,2.416,2.4189293,2.421
11619673,2.51,2.499318,2.499
11624392,2.58,2.5659723,2.594
11649869,2.127,2.1004496,2.156
11650107,3.252,3.2224956,3.247
11651399,2.995,2.9714992,2.968
11651776,2.347,2.341401,2.344
11653236,1.867,1.8746331,1.917
11655827,3.203,3.170871,3.174
11656337,1.944,1.9380357,1.856
11657118,2.988,2.965691,2.958
11662751,1.065,1.1127006,1.03
11663151,2.458,2.4623766,2.488
11666115,1.111,1.1952689,1.099
11666270,2.353,2.3197496,2.302
11668210,2.888,2.8685477,2.871
11668642,2.731,2.739311,2.719
11668686,2.386,2.3674712,2.364
11670355,2.426,2.426704,2.432
11673621,3.08,3.105277,3.085
11704816,2.905,2.8990853,2.894
11707304,2.459,2.4385254,2.442
11708457,2.787,2.7804494,2.778
11708997,3.199,3.1292834,3.19
11709100,2.509,2.5069091,2.517
11716326,3.261,3.2161002,3.233
11718088,2.365,2.3618147,2.385
11718381,3.189,3.1987166,3.198
11721438,2.962,2.941227,2.957
11722424,2.281,2.2780695,2.265
11722551,3.791,3.655995,3.757
11723154,2.381,2.374959,2.383
11725452,3.046,3.0338871,3.028
11751835,2.343,2.3579035,2.35
11752396,2.453,2.4532487,2.466
11757157,2.526,2.5091434,2.503
11757305,2.277,2.2652092,2.277
11757831,4.07,3.9513752,4.087
11758901,2.987,2.9842465,2.973
11760969,1.812,1.8127036,1.754
11764544,2.443,2.434079,2.419
11766423,2.272,2.2750978,2.285
11767444,1.556,1.5355958,1.466
11768570,2.473,2.4705384,2.467
11769142,1.156,1.1448215,1.131
11769570,2.468,2.4551923,2.454
11770624,2.525,2.5058978,2.516
11772748,2.349,2.3511639,2.356
11774110,2.45,2.445156,2.462
11802037,2.397,2.388289,2.386
11802968,3.629,3.5281172,3.651
11803916,2.406,2.3638692,2.384
11804677,2.193,2.2067192,2.195
11808139,3.132,3.094226,3.118
11810190,2.175,2.1688743,2.192
11820717,2.363,2.3522806,2.364
11821793,2.618,2.6011956,2.618
11821966,2.304,2.3197567,2.328
11822097,2.632,2.6148784,2.622
11822102,2.506,2.4955006,2.494
11822526,2.449,2.4395044,2.428
11822804,1.594,1.5810223,1.527
11824403,1.383,1.3480628,1.407
11854801,3.164,3.1714215,3.165
11855667,3.208,3.114681,3.197
11862119,4.141,4.1916833,4.281
11870734,2.396,2.3883064,2.387
11871165,2.733,2.7437844,2.737
11873903,3.129,3.1368706,3.134
11905420,2.622,2.636385,2.649
11905997,2.718,2.7121274,2.724
11908864,2.457,2.4338553,2.435
11910327,2.46,2.4683065,2.462
11910475,3.248,3.2458577,3.222
11910902,1.416,1.3995545,2.425
11912684,1.574,1.5559751,1.457
11913049,2.353,2.360819,2.338
11913446,2.368,2.3838165,2.391
11917138,3.261,3.2655907,3.271
11919829,0.942,0.9769907,0.955
11923394,2.608,2.5805914,2.585
11953849,2.474,2.4798982,2.473
11954989,2.345,2.341724,2.347
11958976,3.054,3.0400755,3.063
11961231,2.57,2.5541434,2.553
11961493,2.404,2.423015,2.413
11961545,2.6,2.5791848,2.578
11961615,2.413,2.4013758,2.394
11967671,2.449,2.4357378,2.449
11969106,2.35,2.3517437,2.364
11970850,2.352,2.3431034,2.332
11971166,2.146,2.154915,2.156
11972640,2.628,2.5964837,2.594
11972798,1.25,1.2605066,1.313
11973853,3.218,3.2117734,3.217
12009802,2.612,2.587787,2.602
12017132,2.147,2.1439934,2.169
12017934,2.4,2.3917449,2.393
12020500,2.42,2.406701,2.424
12020532,3.484,3.2871318,3.521
12021471,2.3,2.2863314,2.314
12022099,1.812,1.8146873,1.886
12022621,2.388,2.3578296,2.355
12023574,2.329,2.336239,2.348
12024065,1.15,1.1467499,1.206
12055763,3.086,3.088156,3.093
12056819,2.547,2.5448272,2.554
12057804,2.41,2.423611,2.372
12058143,3.206,3.203886,3.211
12058556,2.936,2.937427,2.934
12060262,2.639,2.6482959,2.647
12061860,2.877,2.8716636,2.889
12062344,2.969,2.961965,2.964
12062574,1.234,1.223451,1.276
12066160,2.467,2.4682596,2.458
12066700,3.232,3.2360885,3.267
12067693,2.477,2.4878483,2.426
12071521,1.44,1.4297161,1.474
12104584,2.384,2.356653,2.355
12105554,2.592,2.5847664,2.584
12105800,2.405,2.414774,2.399
12108732,2.37,2.3664365,2.378
12109911,1.974,1.9997602,1.704
12111110,2.381,2.3762932,2.381
12116993,2.069,2.0571706,2.101
12117077,2.499,2.5040011,2.49
12117138,2.525,2.5088835,2.528
12118044,2.743,2.7287426,2.744
12119739,3.215,3.200056,3.217
12119979,2.586,2.5959418,2.594
12120937,3.019,3.0299358,3.02
12122085,3.076,3.076004,3.086
12154360,2.603,2.5941277,2.591
12156445,2.727,2.723145,2.733
12156814,2.928,2.9442978,2.939
12156975,2.442,2.4229674,2.414
12157360,2.593,2.5888646,2.59
12157465,2.236,2.193368,2.235
12157642,2.659,2.6378698,2.651
12165692,2.908,2.9052534,2.916
12166162,2.967,2.9820764,2.985
12166621,3.136,3.1166058,3.13
12167277,3.045,3.0847495,3.167
12167910,2.132,2.1443133,2.123
12168413,3.211,3.1939762,3.204
12169353,2.45,2.4401276,2.436
12169924,2.555,2.558621,2.552
12201962,2.646,2.6530993,2.659
12206050,2.535,2.5329895,2.543
12206414,2.298,2.3448632,2.323
12207879,2.629,2.6382177,2.63
12215411,2.43,2.4160354,2.429
12216433,2.95,2.9336822,2.923
12217355,2.473,2.468165,2.452
12218181,2.475,2.485743,2.462
12218634,2.94,2.942119,2.933
12253322,2.626,2.6323261,2.644
12256516,2.781,2.7893996,2.772
12257306,2.996,2.990417,2.994
12258756,2.42,2.4369574,2.453
12265063,4.061,4.0467186,4.066
12300740,2.408,2.4212015,2.434
12300975,1.259,1.2431182,2.009
12301741,3.042,3.0167618,3.038
12302104,2.445,2.4325671,2.433
12303050,2.87,2.8755496,2.87
12304634,2.781,2.7958064,2.77
12307366,3.429,3.2944214,3.437
12314360,2.664,2.6727006,2.679
12314927,2.061,2.077938,2.067
12316788,2.512,2.5096583,2.515
12356227,2.311,2.316521,2.326
12365783,2.997,3.0029721,2.997
12402241,2.235,2.213316,2.236
12402894,2.845,2.854771,2.854
12407512,2.54,2.528384,2.549
12417052,3.196,3.179224,3.179
12453645,3.247,3.2104816,3.246
12455830,2.653,2.6489034,2.658
12505610,2.395,2.3784366,2.383
12505644,2.381,2.3710313,2.379
12505707,3.091,3.088109,3.085
12506245,2.193,2.1808393,2.201
12506511,2.95,2.9546425,2.945
12507357,2.418,2.410452,2.408
12509355,2.424,2.38209,2.397
12519775,2.448,2.4408875,2.433
12553381,2.617,2.5886497,2.607
12555243,2.92,2.926516,2.923
12555458,2.417,2.3922687,2.403
12555638,3.113,3.1047122,3.124
12555826,2.733,2.7392068,2.732
12555902,2.481,2.483641,2.472
12556469,0.736,0.71801496,0.37
12599612,2.627,2.6018395,2.598
12599753,1.38,1.4019529,1.378
12644869,3.054,3.0482025,3.045
12688798,2.0,2.0692832,2.102
12689984,2.621,2.6055505,2.612
12690711,1.097,1.1281472,1.146
12691947,2.929,2.9222615,2.919
12734579,2.559,2.554163,2.564
12735062,2.828,2.827771,2.818
12735106,2.423,2.4316812,2.435
12735851,2.534,2.536427,2.528
12736410,2.416,2.4420314,2.438
12736931,2.835,2.8363686,2.84
12737382,3.21,3.1815162,3.186
12784548,2.329,2.3207219,2.333
12885373,2.627,2.6206596,2.623


==> Fig8_astroconformer.csv <==
kicid,numax_2,numax_3,numax_4,numax_5,numax_6,numax_7,numax_9,numax_10,numax_11,numax_13,numax_14,numax_15,numax_16
1026309,16.710926055908203,16.306772232055664,16.09008026123047,16.54444694519043,15.800192832946776,15.2783784866333,16.587831497192383,16.84343910217285,16.81329345703125,17.463626861572266,16.320932388305664,17.013538360595703,17.58576202392578
1160789,25.195077896118164,24.8331356048584,25.096065521240234,25.177143096923828,24.86924171447754,26.791189193725582,25.48932647705078,25.44666862487793,25.23474884033203,24.31769561767578,25.312156677246094,25.56644058227539,26.6394100189209
1161618,32.800384521484375,33.97885513305664,31.668119430541992,33.52382278442383,33.86228561401367,32.7115592956543,33.65994644165039,32.75548553466797,32.98912048339844,33.600433349609375,34.78529357910156,34.1939582824707,32.16512680053711
1162746,28.06184959411621,26.961204528808597,27.22673225402832,28.08491325378418,27.45659446716309,28.218425750732425,27.47935676574707,27.73433303833008,28.01401901245117,27.9835147857666,27.97621154785156,27.36952018737793,27.469236373901367
1163114,14.170893669128418,15.142134666442873,14.6002779006958,14.686885833740234,14.218151092529297,15.150973320007324,14.671224594116213,14.661340713500977,15.02641773223877,15.005681037902832,14.507906913757324,14.11875820159912,15.908174514770508
1433730,41.19284439086914,40.33678817749024,37.26484298706055,38.81682586669922,40.45755386352539,39.53565216064453,40.29267883300781,40.74127197265625,38.9824333190918,40.01862335205078,39.98922729492188,40.32600784301758,40.87730407714844
1435573,27.09131622314453,25.81853675842285,26.13022232055664,25.961633682250977,26.10386276245117,25.448659896850582,27.544158935546875,26.225740432739254,27.3569393157959,26.194128036499023,26.539106369018555,25.897613525390625,27.373170852661133
1569842,130.8480224609375,129.22654724121094,130.76824951171875,133.1262664794922,130.0653839111328,130.81900024414062,132.26260375976562,130.17588806152344,129.14662170410156,128.5004425048828,133.0150146484375,127.37995910644533,135.5725860595703
1572317,193.8277587890625,197.9828338623047,204.0025634765625,192.8444061279297,209.4610748291016,196.693115234375,201.535400390625,209.75267028808597,193.6025238037109,202.0108184814453,203.7162933349609,191.5336761474609,200.0047912597656
1573925,133.52267456054688,120.09660339355467,120.92423248291016,120.60236358642578,125.90806579589844,119.0436553955078,125.69010925292967,127.16182708740234,127.07418060302734,119.21984100341795,134.88870239257812,122.52195739746094,124.25070190429688
1575886,101.88439178466795,98.54356384277344,101.3061294555664,98.26654052734376,102.28711700439452,102.61602783203124,103.20726013183594,102.24765014648438,106.15265655517578,97.41375732421876,99.60972595214844,99.58534240722656,101.38029479980467
1719422,128.95285034179688,133.8245849609375,130.69374084472656,133.15623474121094,131.34742736816406,135.62283325195312,131.7129364013672,131.9170684814453,131.29954528808594,131.36695861816406,133.19593811035156,131.96669006347656,130.0956573486328
1726291,147.17694091796875,139.40399169921875,142.6126708984375,143.2247314453125,145.8175506591797,147.2261505126953,146.1724395751953,147.20465087890625,144.41329956054688,145.52125549316406,148.26686096191406,144.8528594970703,138.4136199951172
1864183,55.96821975708008,56.09693908691406,53.64875793457031,57.22477340698242,55.26443099975586,54.37729644775391,53.47879409790039,56.94739532470703,54.143802642822266,52.98968124389648,55.02056121826172,55.62308883666992,55.14092254638672
1870196,194.7841644287109,189.10443115234372,193.3359375,186.2643280029297,196.0982818603516,186.41448974609372,187.4892578125,189.76031494140625,185.59280395507807,180.11915588378906,190.7201995849609,179.71559143066406,177.96192932128906
1872375,103.73655700683594,101.9431381225586,106.20500183105467,104.7761001586914,102.75482177734376,102.86216735839844,104.10093688964844,104.44921112060548,107.1430435180664,109.0069351196289,106.23678588867188,104.85499572753906,103.60173797607422
2015820,44.92023086547852,46.64893341064453,45.60365676879883,45.95954132080078,47.0267333984375,43.97791290283203,44.34627532958984,45.95762252807617,45.05487823486328,45.4785041809082,45.59823989868164,43.99708557128906,46.14488220214844
2016978,75.65156555175781,77.62259674072266,77.12026977539062,75.41419219970703,76.77906799316406,74.43497467041016,77.80218505859375,75.22570037841797,75.83113098144531,75.63277435302734,75.6648178100586,74.7356185913086,77.2651138305664
2018537,175.94911193847656,175.91964721679688,176.6234588623047,170.7277374267578,183.03097534179688,173.65420532226562,181.5023651123047,177.88047790527344,178.7001953125,180.70787048339844,176.46829223632812,177.38421630859375,179.1707305908203
2155869,91.31250762939452,96.92283630371094,91.3477554321289,89.9277572631836,89.75302124023438,101.491943359375,96.3013153076172,90.74078369140624,95.94456481933594,92.30030822753906,94.01529693603516,96.4621353149414,94.06829071044922
2156155,112.39781951904295,109.33212280273438,108.51023864746094,110.84548950195312,117.92228698730467,110.7754135131836,111.46222686767578,111.59754180908205,111.94625091552734,110.9430160522461,105.10055541992188,113.75735473632812,108.46836853027344
2158410,48.09715270996094,46.60466384887695,49.79956817626953,46.06936264038086,46.774356842041016,49.003116607666016,48.25079345703125,46.06711196899414,46.91393280029297,49.41923904418945,47.56109237670898,46.90105819702149,46.799102783203125
2297785,48.58317565917969,49.37223052978516,49.08756637573242,48.59439086914063,48.05848693847656,48.06031799316406,47.95171356201172,49.344486236572266,49.634033203125,48.43617248535156,48.67985916137695,49.04930114746094,49.29266357421875
2300227,60.2835807800293,61.170169830322266,59.79583358764648,63.54212188720703,60.35971450805664,61.77460479736328,62.4241943359375,61.049095153808594,59.77976989746094,62.13068008422852,59.789188385009766,62.9627685546875,60.367618560791016
2300503,14.31722927093506,13.356149673461914,13.956226348876951,13.974273681640623,14.031986236572266,14.14322566986084,14.205430030822754,13.702030181884766,13.96403980255127,14.330723762512209,13.85865306854248,14.135788917541504,13.645471572875977
2301349,67.4263687133789,68.39404296875,65.96068572998047,66.8096923828125,66.82394409179688,64.59044647216797,66.74552154541016,65.66898345947266,66.75927734375,65.2673110961914,67.48250579833984,67.2667236328125,66.07025909423828
2305407,170.4014129638672,168.36666870117188,163.5828399658203,184.3381500244141,171.60548400878906,177.53317260742188,169.0771942138672,178.67164611816406,182.2651214599609,173.8241729736328,171.67465209960938,173.14663696289062,178.00140380859375
2439420,29.48819923400879,28.724496841430664,29.4503173828125,30.23324966430664,29.914045333862305,29.04222297668457,29.561981201171875,28.9099235534668,29.57577896118164,29.979961395263672,29.948715209960938,29.83266830444336,29.966083526611328
2441995,29.150121688842773,28.545759201049805,30.287389755249023,29.65300178527832,29.01704406738281,28.885730743408203,29.80161666870117,30.004932403564453,29.63361167907715,28.466449737548828,29.68516159057617,29.69874763488769,29.45895195007324
2442382,209.9276428222656,228.562744140625,221.61769104003903,219.4317779541016,215.61073303222656,215.3500061035156,206.86973571777344,218.53016662597656,213.5762176513672,214.43125915527344,221.7247772216797,214.43360900878903,210.679931640625
2442606,35.42811965942383,34.97337341308594,35.96724319458008,34.111087799072266,36.20994567871094,34.04612350463867,36.65219879150391,36.12224960327149,34.84531784057617,35.806236267089844,36.37044143676758,36.584110260009766,35.287384033203125
2444062,54.23441696166992,54.09714126586914,56.56011962890625,56.369232177734375,54.56538772583008,52.65060424804688,53.38054656982422,54.99178314208984,56.14076232910156,53.842960357666016,57.7142333984375,53.78384780883789,54.75201416015625
2444348,29.02198982238769,29.52572250366211,29.785219192504883,30.297534942626957,30.221078872680664,29.739805221557617,30.68370819091797,29.51386833190918,28.498497009277344,30.152074813842773,30.25645446777344,30.161659240722656,29.05410385131836
2449518,91.19265747070312,80.52615356445312,90.8443832397461,82.8228759765625,87.25808715820312,83.8154296875,85.24034881591797,87.17046356201172,85.16053009033203,83.79951477050781,85.20500183105469,88.52811431884766,84.20616149902344
2449558,90.1147689819336,87.24539184570312,86.9882583618164,89.55626678466797,92.53137969970705,90.35321044921876,87.14075469970703,91.07373046875,88.23985290527344,89.7726058959961,87.47189331054688,88.14822387695312,87.25123596191406
2449703,31.414033889770508,31.799945831298828,32.83194732666016,31.78593063354492,31.318483352661133,31.18901252746582,32.21912384033203,31.377573013305664,32.32704162597656,31.741256713867188,32.33218765258789,30.60394287109375,31.098447799682617
2571106,63.939109802246094,65.25294494628906,65.73590850830078,65.98507690429688,64.73883056640625,64.10128784179688,65.31715393066406,65.16181945800781,61.07904815673828,65.47285461425781,65.08915710449219,64.40400695800781,62.57369995117188
2572522,28.68104553222656,28.168704986572266,28.87911796569824,28.023447036743164,27.92377471923828,28.873680114746094,27.37928009033203,28.118831634521484,26.705968856811523,28.1181755065918,28.557994842529297,29.08172607421875,28.62604522705078
2576993,31.34258079528809,31.695051193237305,31.17100524902344,32.1364631652832,30.661178588867188,31.6126651763916,31.749813079833984,31.964786529541016,32.44981384277344,30.977622985839844,29.959503173828125,31.04273223876953,30.414161682128903
2578198,69.02873229980469,69.27110290527344,68.82689666748047,67.64347839355469,68.55561065673828,69.39366149902344,66.60748291015625,68.79076385498047,66.58836364746094,65.79448699951172,68.2416000366211,70.70597076416016,70.47643280029297
2583884,58.73659133911133,59.097259521484375,58.59771347045898,57.93309020996094,58.5806999206543,58.32373046875,59.93241882324219,57.33307266235352,57.26278305053711,60.0003662109375,56.97488021850586,59.79179763793945,54.2872314453125
2584478,175.76414489746094,176.14617919921875,166.21327209472656,170.8457794189453,176.4139404296875,176.08941650390625,170.9304962158203,168.10215759277344,176.49996948242188,177.67103576660156,178.36294555664062,173.7692108154297,165.851318359375
2696732,89.76294708251953,92.06623077392578,93.658203125,92.44341278076172,90.55104064941406,92.39229583740234,88.45954132080078,93.7770767211914,91.5568618774414,90.03917694091797,92.49821472167967,91.7403564453125,92.1913070678711
2709587,31.872074127197266,33.47905731201172,32.86671447753906,34.00742721557617,32.365901947021484,34.00947952270508,34.65282440185547,34.14274978637695,34.56224822998047,33.72837829589844,31.931297302246094,31.86847877502441,34.7701416015625
2711123,38.68942260742188,38.5120849609375,39.10124969482422,39.75226593017578,37.56988143920898,40.89939498901367,40.25680541992188,38.05740737915039,40.80111312866211,37.49362564086914,42.0499382019043,40.87111282348633,39.09535598754883
2714785,117.13102722167967,110.42780303955078,110.84457397460938,115.3990478515625,113.74299621582033,111.6054458618164,111.43537139892578,110.41537475585938,114.4156723022461,112.33045959472656,113.7125244140625,111.92947387695312,114.38973236083984
2719113,34.11384201049805,31.843017578125,33.29987335205078,32.313690185546875,33.17319869995117,30.77935028076172,33.669132232666016,31.55586242675781,32.24024200439453,32.84209442138672,32.07955551147461,32.58016586303711,33.002254486083984
2720777,126.74895477294922,132.17079162597656,124.89216613769533,135.51573181152344,130.67825317382812,126.16462707519533,128.0868682861328,130.71649169921875,130.6380157470703,127.73800659179688,137.81539916992188,120.0302963256836,126.3888168334961
2848857,28.27067375183105,28.202497482299805,28.39558982849121,28.60633087158203,29.37584686279297,27.81461906433105,29.104494094848636,29.528770446777344,28.589021682739254,27.370330810546875,28.15415573120117,26.829265594482425,28.3337459564209
2850913,51.42862319946289,50.65438079833984,50.984901428222656,50.0262565612793,52.74025344848633,51.11064529418945,51.274600982666016,51.80238342285156,50.46944808959961,52.647308349609375,49.70585632324219,51.734474182128906,50.14209365844727
2851014,22.565784454345703,23.667139053344727,23.46628189086914,23.49082946777344,23.403770446777344,24.618701934814453,23.86962127685547,22.8217830657959,24.10175895690918,24.11498069763184,23.48785781860352,24.566211700439453,24.247203826904297
2852827,33.43885803222656,32.26277160644531,32.1998405456543,34.43747329711914,33.009246826171875,32.507781982421875,32.541099548339844,31.445056915283203,33.98963165283203,32.727256774902344,31.69293785095215,32.12527847290039,32.591800689697266
2855034,145.37689208984375,151.3965301513672,144.0680389404297,145.77479553222656,146.2572784423828,147.75933837890625,144.86383056640625,152.20045471191406,150.27674865722656,150.9121856689453,148.0109405517578,154.63861083984375,146.93902587890625
2860010,80.76192474365234,79.63301086425781,80.7542953491211,82.27545928955078,85.47532653808594,83.17901611328125,84.03697967529297,84.0728759765625,85.69674682617188,79.94161224365234,81.34134674072266,83.86656951904297,78.57636260986328
2972545,129.52178955078125,127.7512664794922,127.39471435546876,127.94666290283205,127.28468322753906,129.3974151611328,129.4943389892578,128.627197265625,127.59496307373048,127.30816650390624,130.18289184570312,124.9295425415039,126.10369110107422
2984295,10.68581771850586,11.482549667358398,11.136445999145508,11.117146492004396,10.946857452392578,11.29056167602539,11.26616382598877,11.285170555114746,11.30604648590088,10.639892578125,11.226683616638184,10.7902193069458,11.408888816833496
2988295,211.9844207763672,211.92124938964844,218.0274810791016,217.0408172607422,204.97238159179688,216.18118286132807,211.37144470214844,210.0837554931641,210.7418212890625,224.13597106933597,219.15560913085935,214.32415771484372,210.89100646972656
2988988,38.07683181762695,39.828033447265625,39.52958679199219,38.72207260131836,38.91137313842773,39.51131820678711,39.178977966308594,38.22311401367188,39.50440979003906,39.07560348510742,38.224979400634766,36.95777893066406,37.49974060058594
2989840,34.46788787841797,32.718231201171875,31.054637908935547,32.658287048339844,31.79754638671875,31.916898727416992,31.97488784790039,32.56785202026367,30.773080825805664,32.86648178100586,31.90655517578125,33.6099739074707,31.54521942138672
2993958,45.85572052001953,46.84658050537109,47.13659286499024,45.96770477294922,47.59140396118164,48.19255447387695,47.17427444458008,47.71746063232422,47.52690124511719,47.51608657836914,47.9654426574707,47.65337753295898,45.586185455322266
2998532,103.87635040283205,101.99822235107422,104.54903411865234,102.84770965576172,106.27091217041016,105.56529998779295,104.2443618774414,107.08523559570312,103.10482025146484,102.45588684082033,104.7079086303711,103.42534637451172,104.33069610595705
3099759,208.8840484619141,206.5645751953125,207.03048706054688,209.71617126464844,211.44374084472656,217.1294860839844,207.91571044921875,217.0409393310547,203.83935546875,210.0567626953125,166.765869140625,212.6726226806641,205.610595703125
3099949,30.70526885986328,29.30623817443848,31.26409721374512,31.51247978210449,31.65774154663086,32.77510070800781,33.085819244384766,32.332035064697266,31.39508819580078,31.7771110534668,30.820165634155277,33.03919982910156,32.887351989746094
3100193,30.067045211791992,31.030447006225582,30.175521850585938,28.96765518188477,29.27297782897949,30.30070304870605,30.968416213989254,28.80002784729004,29.960424423217773,29.774274826049805,30.11928367614746,29.4560489654541,31.73432159423828
3101057,30.619075775146484,29.04343605041504,28.533092498779297,29.867172241210938,31.119932174682617,29.33950424194336,29.333431243896484,30.579036712646484,29.17898941040039,30.1191520690918,29.59482192993164,30.04241180419922,28.79429626464844
3110626,46.64897155761719,48.040260314941406,46.37993240356445,47.247684478759766,46.07376480102539,45.65072250366211,46.85616302490234,46.27174377441406,46.133331298828125,46.02589797973633,45.77021026611328,47.3808822631836,45.8043327331543
3113648,88.0561294555664,87.53439331054688,85.73987579345703,87.64075469970703,87.29957580566406,87.18252563476562,87.70231628417969,87.06458282470703,86.54501342773438,86.59709930419922,85.13003540039062,89.14169311523438,88.28900909423828
3114408,29.747594833374023,29.42815971374512,29.22774314880371,30.454269409179688,29.550386428833008,30.22774887084961,29.544782638549805,29.292863845825195,27.97809410095215,29.266582489013672,28.77061080932617,29.979360580444336,28.65186882019043
3115946,94.66768646240234,96.58992767333984,95.3001708984375,92.15909576416016,95.43390655517578,93.71099853515624,94.15579223632812,93.97783660888672,93.75112915039062,97.70636749267578,92.39440155029295,91.05191040039062,93.95655822753906
3116604,94.50355529785156,92.0813217163086,95.99250793457033,93.819580078125,88.93873596191406,94.1127700805664,94.791015625,93.0560302734375,89.0235595703125,94.6976547241211,95.15794372558594,92.09504699707033,93.69757080078124
3119526,37.9848861694336,38.36021423339844,37.15958404541016,38.435184478759766,39.15847396850586,38.98317337036133,38.62640380859375,38.291465759277344,38.05314636230469,38.595306396484375,38.693138122558594,39.27901077270508,37.79787826538086
3119555,85.84843444824219,82.63060760498047,85.13426208496094,87.96259307861328,85.07046508789062,84.64900207519531,84.71710968017578,83.65768432617188,82.59246826171875,83.24559783935547,85.21751403808594,84.24042510986328,85.83328247070312
3120486,130.15830993652344,134.54132080078125,134.51991271972656,136.68931579589844,132.2450408935547,132.2077178955078,129.7382049560547,130.290283203125,133.5772247314453,134.68646240234375,129.95140075683594,130.0845947265625,132.27305603027344
3120585,105.77587890625,102.3768310546875,103.89289093017578,105.5186004638672,105.50047302246094,103.3310775756836,102.03479766845705,106.96144104003906,101.65522003173828,98.85645294189452,102.70220184326172,102.48283386230467,105.52387237548828
3121427,155.7108612060547,159.30661010742188,158.4067840576172,152.14364624023438,148.55276489257812,158.2379913330078,151.79684448242188,149.7646484375,155.1140594482422,145.69927978515625,154.87692260742188,158.32366943359375,154.91714477539062
3123653,98.01105499267578,96.51852416992188,96.0530014038086,99.7650375366211,99.6680908203125,95.32164764404295,97.21678161621094,99.70013427734376,95.84793853759766,99.06387329101562,97.50251770019533,98.68545532226562,96.59954833984376
3215565,31.290945053100582,31.925994873046875,33.0892333984375,31.51854515075684,32.37030029296875,32.027645111083984,30.473501205444336,31.38967514038086,31.13752555847168,30.13459014892578,31.21683120727539,32.09507369995117,30.13446617126465
3222670,34.6278076171875,35.45611953735352,35.10757827758789,34.3502311706543,34.53377151489258,32.951419830322266,34.741722106933594,33.71333694458008,33.231544494628906,35.42655563354492,34.205936431884766,35.28910827636719,34.14426803588867
3222740,76.19821166992188,75.44599914550781,74.6092758178711,76.86094665527344,75.97293090820312,75.46378326416016,76.14286804199219,77.28392791748047,76.32320404052734,73.89053344726562,74.47904205322266,74.89656066894531,75.31218719482422
3222834,167.3997802734375,166.59237670898438,168.5907745361328,164.07614135742188,167.7873077392578,164.6634979248047,165.1906280517578,166.2015838623047,167.10137939453125,163.072021484375,166.3009796142578,165.26573181152344,165.37454223632812
3228219,110.98023986816406,114.33699035644533,117.99812316894533,110.925048828125,115.69412994384766,112.70762634277344,116.11255645751952,115.34400939941406,117.93653106689452,114.736083984375,114.52344512939452,114.43067932128906,117.40914154052734
3232838,37.42587661743164,37.55387115478516,37.93199920654297,36.72166061401367,36.012901306152344,37.08709335327149,38.23594665527344,37.18732833862305,37.75469207763672,38.047149658203125,37.26758575439453,37.38640594482422,36.45621871948242
3233647,35.20097351074219,36.28619003295898,35.399192810058594,35.054325103759766,34.40784454345703,35.9738655090332,34.70677947998047,37.30897903442383,35.20745849609375,34.761478424072266,37.18756484985352,34.80766296386719,35.61141586303711
3234396,32.33893203735352,31.601726531982425,32.08226776123047,31.220104217529297,31.688926696777344,31.521329879760746,33.11000061035156,32.52349090576172,31.60888290405273,32.832359313964844,32.38726043701172,32.534149169921875,32.2487907409668
3235687,100.06013488769533,101.11910247802734,101.73455047607422,99.31681060791016,100.54971313476562,105.25599670410156,102.17089080810548,101.92959594726562,100.05227661132812,102.43417358398438,99.28325653076172,102.1388702392578,101.59602355957033
3238956,49.976806640625,50.32106399536133,49.63615798950195,50.79247283935547,50.641231536865234,50.16276931762695,49.51906967163086,47.760990142822266,49.52128601074219,50.32567596435547,47.774024963378906,49.79819869995117,50.5606575012207
3239204,39.34266662597656,36.03549575805664,37.113807678222656,37.0892219543457,39.411502838134766,37.32306289672852,37.79253768920898,35.96896743774414,38.74378967285156,39.14246368408203,37.82562255859375,38.47411346435547,37.58647918701172
3240111,31.984270095825195,31.06298446655273,31.973079681396484,31.88715171813965,31.50590705871582,32.131256103515625,31.272964477539062,31.893165588378903,31.204872131347656,32.790679931640625,32.49422073364258,32.73236846923828,31.13135528564453
3240119,92.16471099853516,95.15713500976562,92.83646392822266,92.4205551147461,85.42919158935547,88.01526641845703,90.9366683959961,88.89392852783203,98.21595001220705,89.69992065429688,94.2067413330078,94.01945495605467,91.0156021118164
3240280,27.679407119750977,28.00074958801269,28.278682708740234,27.380258560180664,27.96135711669922,28.41152572631836,26.878475189208984,28.405521392822266,27.6392822265625,27.707374572753903,26.549335479736328,28.36717796325684,27.32598876953125
3240365,30.85160255432129,30.705547332763672,28.634737014770508,30.109588623046875,31.094804763793945,29.629383087158203,30.968730926513672,31.45351791381836,28.726152420043945,29.69230079650879,30.357221603393555,28.83502197265625,30.216657638549805
3240882,34.505165100097656,35.77983474731445,32.83576583862305,33.77850341796875,35.64983367919922,32.868927001953125,30.314546585083008,34.99533462524414,35.40721893310547,34.62334060668945,36.18297958374024,36.00693130493164,33.463890075683594
3241947,59.709842681884766,61.13691329956055,59.52943420410156,61.00967788696289,61.41413497924805,61.085670471191406,61.5576057434082,59.758522033691406,60.8453483581543,60.43066787719727,60.664772033691406,61.290775299072266,60.2441291809082
3242122,34.118309020996094,34.37440872192383,34.15367126464844,34.33171844482422,34.62257385253906,33.75795364379883,34.38310623168945,34.303985595703125,34.646575927734375,34.200443267822266,33.99067687988281,33.756351470947266,34.61899948120117
3336731,40.85607147216797,41.25399398803711,41.18807220458984,42.22098159790039,41.45762252807617,38.70209503173828,39.95364761352539,40.00986862182617,39.902618408203125,40.353790283203125,41.35954284667969,39.472164154052734,40.63107681274414
3337536,108.7101593017578,108.09404754638672,107.08006286621094,109.12464904785156,110.09880828857422,110.55305480957033,109.85507202148438,107.8780288696289,106.17440032958984,110.41155242919922,108.30402374267578,110.00238800048828,108.9653549194336
3341327,38.91946029663086,37.52837753295898,40.17595672607422,36.53042602539063,38.5145378112793,38.10115051269531,38.77621841430664,38.26395797729492,40.01765441894531,42.99641799926758,39.98378372192383,37.916133880615234,40.0849494934082
3342658,37.7005500793457,37.10549545288086,36.318267822265625,35.80472183227539,36.07144927978516,36.57168197631836,35.36702346801758,37.334228515625,37.68485641479492,36.09786605834961,36.16838455200195,37.79069137573242,34.91314697265625
3343630,87.47280883789062,88.61833953857422,88.5531234741211,86.6713638305664,88.51411437988281,89.29999542236328,87.23408508300781,87.50724792480469,88.84976959228516,85.89725494384766,87.42086791992188,86.08586883544922,87.8214111328125
3346501,21.633901596069336,21.139162063598636,22.030893325805664,22.14857292175293,21.507230758666992,21.071094512939453,21.728199005126957,21.619850158691406,21.347177505493164,19.932300567626957,20.266557693481445,21.123889923095703,21.330642700195312
3348134,34.02861404418945,33.80647659301758,34.20978546142578,34.49147415161133,34.09702682495117,34.758567810058594,35.598358154296875,34.78081512451172,35.488182067871094,34.65675354003906,34.304664611816406,33.71794509887695,33.5804443359375
3424072,175.52432250976562,172.82203674316406,169.9757537841797,166.11228942871094,172.75157165527344,179.25750732421875,169.01576232910156,165.91552734375,160.1593017578125,161.8232421875,173.20187377929688,162.2999267578125,170.88648986816406
3425476,40.42466354370117,41.90464019775391,41.0631217956543,38.58964920043945,41.734073638916016,41.92361068725586,39.91082000732422,39.76631164550781,41.625,40.68605422973633,42.11273956298828,41.82097625732422,41.6886100769043
3428530,187.8444976806641,180.8859405517578,189.93853759765625,191.60256958007807,189.68907165527344,189.15830993652344,181.67312622070312,192.8419647216797,182.9843597412109,188.4098358154297,180.0737762451172,191.69915771484372,178.5901641845703
3437742,44.51742172241211,43.53975296020508,43.48392868041992,45.66769409179688,43.76195526123047,42.88352584838867,47.25690841674805,45.39904022216797,45.04616165161133,43.532188415527344,45.38970947265625,45.35857009887695,44.831687927246094
3441207,178.89720153808594,181.0347595214844,178.27023315429688,184.0146026611328,184.10362243652344,181.5655517578125,172.86123657226562,183.54293823242188,185.72091674804688,173.60186767578125,181.4276428222656,180.44874572753903,167.61900329589844
3443483,131.58082580566406,125.70384216308594,126.44739532470705,128.62232971191406,126.8613052368164,128.82089233398438,124.91472625732422,124.892578125,120.9759521484375,124.60480499267578,127.85657501220705,130.3055877685547,124.46076202392578
3444374,56.76443862915039,55.9040412902832,56.41729736328125,57.2884407043457,57.76009750366211,57.96577835083008,56.998172760009766,56.796688079833984,55.78375625610352,56.9424057006836,56.83970260620117,59.62403869628906,56.07469177246094
3527156,32.2187614440918,31.7387809753418,32.68390655517578,31.260313034057617,32.39867401123047,32.9032096862793,32.65691375732422,31.82228279113769,31.71577262878418,33.096065521240234,31.99644088745117,30.07382202148437,31.83823585510254
3532085,104.3750991821289,103.0313720703125,105.40164947509766,104.6190185546875,101.38029479980467,103.46208953857422,104.97847747802734,103.0265655517578,104.87796020507812,103.43346405029295,102.91006469726562,101.418701171875,100.75991821289062
3539429,112.35728454589844,109.46647644042967,110.54534912109376,112.4732437133789,107.43960571289062,111.8402328491211,106.60449981689452,111.59264373779295,111.56507873535156,107.77757263183594,109.67688751220705,111.26769256591795,109.43240356445312
3541897,44.01866149902344,47.67538070678711,45.93445587158203,44.08660507202149,47.68413925170898,45.45662307739258,46.41596221923828,47.55558395385742,46.73590850830078,45.56781005859375,47.235939025878906,44.85688781738281,46.12545394897461
3544637,29.972606658935547,30.93511962890625,31.220489501953125,30.49172592163086,31.19598197937012,31.39151954650879,30.02570152282715,30.51105690002441,31.04120635986328,30.74883079528809,31.02779006958008,30.71192741394043,31.86289978027344
3544887,31.089563369750977,31.45801544189453,30.797746658325195,30.70611953735352,30.03100204467773,30.34302520751953,30.46895217895508,31.31310272216797,32.56761169433594,31.258939743041992,30.801780700683597,31.61731719970703,31.95649719238281
3547041,100.55308532714844,100.02047729492188,101.90319061279295,104.66514587402344,102.5234603881836,101.7965087890625,104.48184204101562,101.91393280029295,99.96498107910156,103.91285705566406,107.4469757080078,103.0283203125,103.43499755859376
3645589,151.7740020751953,158.46871948242188,150.428466796875,154.63156127929688,153.31033325195312,153.69915771484375,158.1179962158203,152.90948486328125,159.08558654785156,155.02169799804688,152.48414611816406,152.53781127929688,155.8436737060547
3646127,49.136863708496094,51.90187072753906,50.524295806884766,49.30298614501953,50.58901977539063,49.72493362426758,49.291107177734375,49.3935546875,50.94514083862305,51.145938873291016,45.9749870300293,49.642181396484375,51.656925201416016
3729864,28.89494514465332,28.67378807067871,29.261096954345703,29.876502990722656,28.056943893432617,28.654630661010746,28.002695083618164,28.60651016235352,27.8568172454834,28.212602615356445,27.5384578704834,29.37640380859375,27.96271514892578
3742673,64.44403839111328,64.15522003173828,65.78825378417969,65.53260040283203,62.22140884399414,66.52009582519531,66.36092376708984,64.21080780029297,64.08128356933594,66.24484252929688,65.3411636352539,64.81231689453125,68.45777130126953
3744681,64.31371307373047,62.57643127441406,63.80067825317383,63.43745422363281,62.69736862182617,62.25123596191406,63.85604476928711,61.69089889526367,61.83304977416992,63.91156005859375,63.2199592590332,62.5932846069336,63.99698257446289
3837488,98.76564025878906,97.3996124267578,97.61359405517578,96.9827651977539,94.26605987548828,95.7837371826172,97.40690612792967,98.53890991210938,97.59376525878906,98.29931640625,96.8324203491211,100.12287902832033,100.32365417480467
3847071,62.33975982666016,64.7347412109375,62.73942565917969,59.8973388671875,63.56972122192383,61.61483001708984,61.223365783691406,62.78495788574219,61.84442138671875,64.72154235839844,61.62506103515625,61.04904174804688,63.05945587158203
3847667,34.84090805053711,32.500205993652344,33.8038330078125,31.71662712097168,31.966541290283203,34.42247772216797,32.81436920166016,33.07833480834961,31.790380477905277,33.65178298950195,31.471281051635746,32.66852569580078,31.71149063110352
3849527,51.814598083496094,50.65656661987305,52.81156921386719,50.66549301147461,52.16431427001953,52.66270065307617,49.06295394897461,51.82007598876953,52.95786666870117,51.76413345336914,51.19809341430664,50.76887130737305,50.62067794799805
3854695,53.07497024536133,59.62028884887695,56.14506149291992,54.64869689941406,54.878177642822266,57.80641174316406,54.31483459472656,56.10996627807617,53.05143356323242,54.487335205078125,52.372013092041016,54.94424057006836,55.1202507019043
3855126,59.25540542602539,57.77531814575195,57.03665542602539,56.38212203979492,57.055572509765625,57.20294570922852,56.339656829833984,58.15697860717773,57.171142578125,56.53014755249024,56.814788818359375,57.41983413696289,57.11056900024414
3935726,29.55663299560547,29.761144638061523,29.65628242492676,29.54148292541504,29.942724227905277,30.05527114868164,30.32330894470215,29.216279983520508,29.429298400878903,29.036922454833984,30.29225349426269,29.35007095336914,30.375534057617188
3936047,200.83792114257807,201.7174835205078,202.5357208251953,208.29214477539065,198.76551818847656,197.1823272705078,211.8081970214844,198.97720336914065,207.4241180419922,197.61080932617188,204.15560913085935,193.13999938964844,203.5594482421875
3937022,57.804664611816406,57.1673469543457,57.58466339111328,57.1121826171875,58.96891021728516,57.83636093139648,56.99887466430664,57.83346939086914,56.759063720703125,58.264686584472656,56.94295501708984,57.56577682495117,56.79809188842773
3937217,27.9971923828125,27.98382377624512,29.969470977783203,28.874568939208984,29.050626754760746,27.81472587585449,28.83438873291016,28.323957443237305,28.48995590209961,29.07562065124512,28.590770721435547,28.98042869567871,27.4494743347168
3946389,23.26046562194824,22.8267879486084,24.095394134521484,24.624305725097656,22.87335777282715,24.613262176513672,24.07594490051269,24.194416046142575,24.908557891845703,23.88234138488769,23.532075881958008,23.97418212890625,23.9199275970459
3953036,68.2824478149414,67.78053283691406,66.15504455566406,70.68101501464844,68.29206848144531,67.32638549804688,70.70294189453125,65.44837951660156,67.69097137451172,69.86144256591797,70.32024383544922,67.72824096679688,67.78803253173828
3953057,16.30540657043457,16.495025634765625,16.2568302154541,16.83307647705078,16.09562873840332,16.701187133789062,16.171266555786133,17.403051376342773,16.540599822998047,16.76508903503418,16.31368064880371,16.005075454711914,16.34852409362793
3954770,84.29901123046875,81.06137084960938,83.05276489257812,81.8412857055664,80.06726837158203,79.21538543701172,82.2775650024414,83.42328643798828,86.91472625732422,84.76195526123047,80.75450134277344,78.3907470703125,81.75360870361328
3954857,36.75060272216797,36.99749755859375,36.02423095703125,35.785552978515625,36.37826919555664,36.61942672729492,36.37833786010742,37.45260620117188,35.75584030151367,37.544654846191406,38.59691619873047,36.760841369628906,36.67227554321289
3955033,104.43367004394533,106.51183319091795,105.38406372070312,106.8901824951172,105.99706268310548,106.900390625,103.26195526123048,103.38038635253906,103.75837707519533,104.79002380371094,107.75763702392578,106.26705932617188,102.73355102539062
3956618,32.80282211303711,31.10066032409668,31.86667823791504,31.30574607849121,31.28351593017578,31.78178596496582,32.47725296020508,32.40597915649414,32.579734802246094,33.26816940307617,30.904659271240234,31.354076385498047,31.775236129760746
3956786,32.57355880737305,33.76316833496094,31.125741958618164,32.818359375,32.467811584472656,33.38582992553711,33.601844787597656,34.08241271972656,32.49217987060547,34.29917526245117,33.82080078125,33.49782180786133,34.5720329284668
4041075,33.564483642578125,34.60227966308594,33.05558013916016,32.58515548706055,32.55507278442383,31.85783576965332,31.34894752502441,32.47686767578125,32.985679626464844,31.515655517578125,31.97780990600586,30.65149307250977,31.87778854370117
4041406,103.07488250732422,99.62629699707033,102.3113784790039,101.42839050292967,102.88452911376952,98.84638214111328,103.1810302734375,99.97740936279295,101.70768737792967,98.8493423461914,99.70516967773438,104.38587188720705,102.81158447265624
4042951,32.36986541748047,32.53584671020508,30.358829498291016,33.991085052490234,31.00439453125,30.935943603515625,32.48743438720703,32.08164978027344,31.19321632385254,33.22850799560547,30.197097778320312,32.50680923461914,32.07341766357422
4042977,129.00135803222656,127.69152069091795,141.97906494140625,130.36669921875,130.17274475097656,131.7643585205078,130.86611938476562,134.8040771484375,131.38809204101562,131.51885986328125,130.01919555664062,132.41452026367188,132.05206298828125
4048951,112.18914794921876,113.93716430664062,113.7581024169922,114.00774383544922,116.50702667236328,116.38429260253906,118.11089324951172,112.95452880859376,113.242431640625,117.20171356201172,114.7387924194336,115.66079711914062,115.29500579833984
4049147,50.136505126953125,48.40604019165039,46.95965576171875,49.26820755004883,48.74440002441406,48.48851776123047,47.92275238037109,48.46528625488281,50.211551666259766,48.77044677734375,45.984954833984375,46.842376708984375,48.205848693847656
4056079,44.96981430053711,46.09029769897461,46.41128540039063,46.4655876159668,45.89940643310547,47.48466491699219,45.44837951660156,43.74867248535156,45.33205795288086,45.91204452514648,46.82682037353516,44.20341491699219,44.86543273925781
4056365,110.33363342285156,110.7704849243164,108.00643920898438,110.64686584472656,106.93496704101562,109.5832977294922,110.35592651367188,107.59040832519533,110.19610595703124,109.8028564453125,109.13441467285156,111.57818603515624,110.90818786621094
4060545,48.788307189941406,46.25944900512695,46.91157531738281,47.95655822753906,47.14795684814453,47.62377166748047,45.92496490478516,46.70125579833984,47.18551254272461,46.188358306884766,48.06522750854492,46.94747924804688,45.2889404296875
4137210,113.43108367919922,114.66404724121094,115.0344009399414,115.64314270019533,113.34225463867188,114.87190246582033,116.630859375,114.74024200439452,114.3925552368164,115.2138900756836,114.83936309814452,112.7494659423828,115.6293716430664
4140796,40.77024459838867,42.519657135009766,40.71663284301758,40.49980926513672,41.87400817871094,42.39086151123047,40.72482681274414,41.481910705566406,41.44344329833984,40.827762603759766,41.71895599365234,42.21996307373047,41.14494323730469
4141492,190.8485107421875,184.5865478515625,176.97752380371094,184.49598693847656,163.82350158691406,187.9606475830078,188.0311279296875,166.10289001464844,193.49212646484372,185.1991271972656,175.91221618652344,193.8680877685547,181.533447265625
4141587,32.67856216430664,34.77747344970703,31.90018844604492,33.658634185791016,33.0527229309082,33.45783615112305,33.38201904296875,32.71519470214844,32.881431579589844,31.080501556396484,33.46415710449219,33.1517333984375,32.24747467041016
4141698,68.042724609375,66.99772644042969,63.97474670410156,67.40921020507812,64.26204681396484,66.00462341308594,63.58382415771485,64.77041625976562,63.84600067138672,66.52031707763672,66.34696960449219,63.87397766113281,63.60822677612305
4241369,61.18981552124024,62.48891067504883,63.27167510986328,63.3563117980957,61.631439208984375,64.18730163574219,62.82755661010742,61.25576019287109,60.3868408203125,64.8155746459961,62.94027328491211,59.56772994995117,60.202091217041016
4243796,38.56241607666016,38.75212860107422,37.76555633544922,37.47432327270508,39.18562316894531,37.32015228271485,36.88689804077149,38.74108123779297,37.25785827636719,37.82841491699219,37.43492889404297,36.39818572998047,37.53444290161133
4243803,16.538043975830078,15.85787582397461,16.90922737121582,15.370046615600586,15.89678192138672,16.399446487426758,15.39112663269043,16.783843994140625,15.98770523071289,16.09218406677246,16.256624221801758,14.749234199523926,16.227930068969727
4244973,53.07448959350586,53.30670547485352,52.447540283203125,53.53253173828125,53.19718170166016,53.26515197753906,51.204219818115234,55.90387344360352,55.0495491027832,51.464576721191406,52.237430572509766,52.74700164794922,51.0433464050293
4246729,45.715816497802734,44.09396362304688,44.85025024414063,44.90294647216797,42.496952056884766,45.41500854492188,43.86275863647461,44.17869567871094,44.83675765991211,44.75539779663086,44.1151237487793,43.50381851196289,43.67473602294922
4253573,29.837451934814453,28.694425582885746,29.44541931152344,30.12150001525879,29.36115074157715,30.45698547363281,30.82192611694336,28.683557510375977,29.32733726501465,31.541601181030277,28.79517364501953,30.03606414794922,29.077640533447266
4261269,98.48477935791016,96.47911071777344,93.79802703857422,96.06341552734376,95.80237579345705,96.1227569580078,99.15797424316406,94.05339813232422,95.20233154296876,96.07754516601562,98.04743957519533,94.52142333984376,98.71734619140624
4262252,147.40399169921875,145.16944885253906,138.20657348632812,142.95663452148438,143.08570861816406,144.01632690429688,141.67564392089844,140.7972412109375,150.69296264648438,141.7842559814453,144.96963500976562,143.6084747314453,141.6272735595703
4345370,32.06931686401367,31.740175247192383,31.551523208618164,32.8095588684082,31.764142990112305,31.19823455810547,32.743621826171875,31.696460723876957,32.32459259033203,32.22932434082031,33.08538055419922,31.8493709564209,32.50191116333008
4346339,183.57850646972656,190.24993896484372,186.99072265625,203.23619079589844,192.5058135986328,185.6365203857422,193.2870178222656,190.0380401611328,195.8345947265625,192.9886474609375,185.31475830078125,193.16534423828125,199.5785675048828
4346893,32.344703674316406,33.48614501953125,32.9735221862793,31.34258079528809,33.197750091552734,33.30854034423828,33.05702209472656,32.325531005859375,31.29032516479492,31.26105117797852,32.09867858886719,34.09005355834961,31.783052444458008
4355160,200.5806427001953,176.3384246826172,174.7917022705078,189.21585083007807,184.7888336181641,194.86822509765625,194.5603790283203,159.61106872558594,195.37918090820312,185.5839385986328,207.7308807373047,183.44854736328125,189.2364196777344
4355819,28.953163146972656,28.80177497863769,29.450519561767575,29.52729606628418,29.393857955932617,29.815378189086918,30.000598907470703,29.875747680664062,29.07468605041504,29.345407485961918,28.87404441833496,30.69182777404785,30.137916564941406
4355900,71.055419921875,71.12921905517578,73.2601089477539,71.53717041015625,74.42545318603516,77.95539855957031,73.64091491699219,72.43548583984375,75.03160858154297,74.14313507080078,74.2161865234375,70.35005187988281,71.42491912841797
4359478,34.833736419677734,34.08938217163086,36.28400039672852,35.87665557861328,32.88214492797852,34.609642028808594,34.07090759277344,34.98701858520508,34.71809005737305,33.17478561401367,35.50218200683594,34.9028205871582,34.88655471801758
4365609,34.13238525390625,33.76527404785156,32.545387268066406,33.326271057128906,32.9727897644043,33.948577880859375,32.4826545715332,32.57963562011719,33.21440124511719,33.47417068481445,32.49959945678711,34.40775680541992,33.452816009521484
4366624,83.555908203125,85.63353729248047,86.06108856201172,86.884521484375,84.53923797607422,87.91472625732422,87.4629898071289,83.41426849365234,83.97259521484375,85.08475494384766,85.64865112304688,87.37873840332031,86.14456176757812
4445711,34.97658920288086,36.96881866455078,36.0115852355957,36.14854431152344,36.372440338134766,37.64874267578125,37.04050827026367,36.88221740722656,35.95602798461914,37.286895751953125,34.823448181152344,36.7174072265625,36.54179000854492
4446181,29.75190544128418,29.28261375427246,29.69969367980957,30.09341049194336,30.15480613708496,29.36772918701172,29.02680206298828,30.527711868286133,29.15823745727539,30.098308563232425,29.97659683227539,29.611291885375977,29.138154983520508
4446215,178.72923278808594,179.16590881347656,180.84344482421875,189.51690673828125,194.2732696533203,184.58848571777344,188.2486572265625,184.70616149902344,182.5428009033203,190.2109832763672,178.40426635742188,190.2642517089844,188.2065887451172
4446637,165.3734588623047,172.10740661621094,170.56005859375,176.52342224121094,165.96080017089844,167.94239807128906,177.22097778320312,184.15223693847656,181.4632110595703,176.96363830566406,181.81011962890625,171.73036193847656,173.6431427001953
4454123,29.435285568237305,28.97253799438477,29.133012771606445,29.270044326782227,27.913551330566406,27.098506927490234,28.16167640686035,28.364864349365234,28.360870361328125,28.41818618774414,27.5479679107666,28.84305763244629,29.01545143127441
4455406,55.54997253417969,55.37179946899414,53.18820190429688,53.02665328979492,53.81641006469727,52.580196380615234,55.37771224975586,54.44348907470703,54.57340240478516,54.80963516235352,55.04728317260742,54.42540740966797,53.77392578125
4459025,39.22458267211914,39.53335189819336,39.80311584472656,37.66084671020508,40.21458435058594,39.26521301269531,40.71480941772461,38.10959243774414,40.26778030395508,39.10951232910156,39.65489196777344,40.0478630065918,38.22924041748047
4459408,43.21643829345703,45.12329864501953,42.9271125793457,43.87303924560547,42.810020446777344,42.96691131591797,42.84838104248047,43.09319686889648,43.23815155029297,43.16196441650391,43.30755615234375,43.01256561279297,42.36052703857422
4464406,182.4461212158203,187.9674530029297,187.7576904296875,180.9604339599609,190.0860290527344,198.65501403808597,192.5372009277344,188.68423461914065,187.29730224609372,188.53585815429688,188.7100372314453,196.2440948486328,194.20758056640625
4543371,90.77887725830078,93.16510772705078,91.5542221069336,91.43741607666016,94.8293228149414,91.55291748046876,92.3265151977539,94.87069702148438,93.9836883544922,94.0672836303711,91.13247680664062,92.4425277709961,94.42576599121094
4545532,33.53570556640625,33.37007141113281,32.99750900268555,34.51137161254883,35.36393737792969,32.9393196105957,33.04176330566406,33.30502700805664,33.4796028137207,34.25889587402344,34.571014404296875,34.819091796875,34.31739044189453
4546625,34.27655029296875,33.5477294921875,32.78021240234375,33.95927429199219,33.88178253173828,33.6514778137207,34.01444625854492,34.01513671875,33.05411911010742,33.28514099121094,32.77436447143555,31.673900604248047,34.218719482421875
4548564,58.64841842651367,57.68303298950195,57.71163558959961,57.540802001953125,56.853275299072266,58.06927490234375,59.21262741088867,57.350040435791016,54.91144561767578,56.31570816040039,58.05257415771485,57.72354888916016,56.36124801635742
4553892,45.15211486816406,43.56459426879883,44.37664413452149,43.12923049926758,43.10000991821289,42.24683380126953,44.48853302001953,43.02824783325195,41.93277359008789,42.593448638916016,42.02626037597656,42.67514419555664,43.086952209472656
4554044,37.11117935180664,36.36978149414063,38.156211853027344,36.51530838012695,37.82497787475586,36.93063354492188,38.820011138916016,39.24571990966797,38.12588119506836,38.370418548583984,36.43339157104492,35.3912239074707,37.62315368652344
4555734,144.83934020996094,151.37966918945312,150.71058654785156,152.4266357421875,150.3893280029297,151.90061950683594,151.22915649414062,150.03892517089844,147.40335083007812,153.1357879638672,150.1448974609375,147.7535858154297,151.23455810546875
4556646,55.266204833984375,56.87419128417969,55.1552734375,55.95500946044922,55.52742767333984,57.62995147705078,54.88162612915039,55.18303298950195,55.83305358886719,55.50130844116211,56.40958404541016,56.18180084228516,55.133975982666016
4557817,83.6429443359375,87.08403778076172,83.88192749023438,81.77172088623047,84.06839752197266,83.86267852783203,83.27213287353516,85.18255615234375,82.10346221923828,86.57913208007812,83.1985855102539,83.7289047241211,86.23479461669922
4585508,34.98429107666016,33.55803680419922,35.00939178466797,34.49774169921875,34.487091064453125,33.68986892700195,34.2277717590332,34.39884567260742,34.073936462402344,34.34919357299805,34.814247131347656,35.26286697387695,34.70220947265625
4586817,154.5122528076172,155.0037384033203,156.72438049316406,151.93214416503906,159.60617065429688,154.16961669921875,152.77354431152344,158.31089782714844,155.4842529296875,156.1343994140625,157.64639282226562,162.86097717285156,157.75401306152344
4636731,23.732711791992188,23.39846420288086,23.1809196472168,22.6163272857666,23.632524490356445,23.33335304260254,23.45278549194336,23.203073501586918,22.56224632263184,22.529695510864254,23.626544952392575,23.450340270996094,23.55203628540039
4638317,28.00587654113769,27.26925277709961,28.11216354370117,27.72314453125,27.35414695739746,25.917774200439453,27.699169158935547,28.14100646972656,28.4524040222168,28.456207275390625,27.4876708984375,28.050582885742188,26.4521598815918
4640930,169.77003479003906,181.9888610839844,186.45266723632807,169.42526245117188,164.7684783935547,182.88243103027344,165.64013671875,184.55230712890625,164.909912109375,176.1294403076172,170.96710205078125,183.1435546875,171.5611114501953
4645474,143.98068237304688,144.7108917236328,149.51565551757812,152.38363647460938,156.7061309814453,152.6741943359375,149.3250274658203,155.1858673095703,147.2941436767578,144.9281768798828,147.05450439453125,145.43588256835938,151.49057006835938
4645513,63.4510383605957,61.47626876831055,65.0740966796875,65.69559478759766,65.70567321777344,64.0185546875,66.0338134765625,64.7723159790039,63.13834762573242,65.6476058959961,63.77947616577149,64.16182708740234,67.12669372558594
4646012,40.77804565429688,39.1142463684082,40.10502243041992,39.1976203918457,38.90629196166992,38.91560363769531,39.11480712890625,40.04078674316406,41.23080825805664,40.579864501953125,40.21665954589844,39.90545272827149,40.99797821044922
4651313,33.72456359863281,35.258270263671875,33.77372741699219,32.48606872558594,33.63843536376953,36.30062484741211,33.984825134277344,34.857025146484375,34.97101211547852,33.63734817504883,35.19871520996094,33.80410385131836,33.543235778808594
4678610,192.41896057128903,191.0349884033203,184.46176147460935,175.78932189941406,191.23696899414065,173.49183654785156,167.33482360839844,193.5747833251953,168.73179626464844,180.67236328125,165.2062225341797,182.17868041992188,192.2512969970703
4680912,78.3150634765625,79.87512969970703,75.77963256835938,79.03717803955078,79.7745361328125,79.41954040527344,76.768798828125,78.17677307128906,78.16911315917969,79.79100799560547,78.25148010253906,78.35604858398438,78.609130859375
4738255,15.06123161315918,15.44777774810791,15.482884407043455,15.176251411437988,14.960145950317385,14.989823341369627,15.688276290893556,15.417219161987305,15.232935905456545,15.52880859375,15.13844871520996,15.705300331115724,15.558491706848145
4739728,29.44175910949707,29.1119327545166,30.841779708862305,29.688486099243164,29.01200294494629,28.798803329467773,29.34896850585937,29.390155792236328,30.00936317443848,30.412282943725582,29.86076164245605,28.91726493835449,30.026641845703125
4771876,185.97384643554688,195.4976348876953,188.2017364501953,185.4107208251953,178.35177612304688,181.1455993652344,186.62542724609372,194.33929443359372,185.90391540527344,187.095458984375,182.7747344970703,187.11138916015625,189.4752960205078
4774429,105.30431365966795,110.7232437133789,107.32300567626952,107.40145111083984,112.6995849609375,108.743408203125,113.09587860107422,118.0574722290039,105.7636260986328,108.81853485107422,104.06436157226562,109.34689331054688,100.93170166015624
4818593,83.74275970458984,83.72111511230469,83.7840347290039,86.08421325683594,85.4414291381836,84.54049682617188,87.08790588378906,86.24445343017578,85.146484375,84.96773529052734,84.49114990234375,85.03231811523438,87.68524932861328
4821839,19.978235244750977,20.693601608276367,20.396808624267575,20.90115547180176,19.15295791625977,19.923904418945312,19.637056350708008,19.227588653564453,19.804147720336918,18.894426345825195,20.18385505676269,19.91164779663086,20.31822967529297
4826423,81.7411117553711,82.31365966796875,84.059814453125,82.43028259277344,81.1246566772461,82.64326477050781,81.1119155883789,82.9894790649414,82.62838745117188,81.77578735351562,84.14334106445312,82.76490020751953,84.09990692138672
4828553,50.527626037597656,49.80645751953125,51.140663146972656,50.42776870727539,50.31925201416016,50.73360061645508,50.944332122802734,49.74345779418945,49.37688064575195,50.53375625610352,50.71305084228516,49.09737396240234,49.557430267333984
4828670,43.76827239990234,45.19862747192383,45.593055725097656,44.65336227416992,43.90274810791016,43.35407257080078,43.46260452270508,46.18281936645508,44.46338272094727,44.81072616577149,44.62279510498047,44.09307861328125,43.18770599365234
4829682,176.71151733398438,189.9556427001953,181.77288818359372,173.29983520507812,184.7678375244141,179.6748504638672,181.7950439453125,181.6774139404297,183.54867553710935,183.6612701416016,174.07044982910156,185.78282165527344,174.94068908691406
4831826,41.55641174316406,41.38507080078125,42.71319580078125,43.37002182006836,42.20515441894531,43.697208404541016,43.8377571105957,43.32185745239258,43.75040054321289,42.68310928344727,44.03118133544922,42.47572708129883,42.37089920043945
4857853,30.557188034057617,31.22978973388672,31.460899353027344,32.3536376953125,32.19205474853516,30.71451568603516,31.7137451171875,31.992586135864254,30.55478858947754,30.599903106689453,30.261138916015625,31.14389419555664,31.72868537902832
4858315,69.43058776855469,69.80729675292969,70.57628631591797,66.974609375,68.84569549560547,68.77886962890625,69.56658172607422,68.85865783691406,67.50688934326172,69.25364685058594,68.62950897216797,70.51118469238281,70.13782501220703
4863282,59.93625259399414,59.60567855834961,57.85585784912109,57.1114616394043,58.67977142333984,59.16461944580078,58.53742980957031,59.65569686889648,59.73382568359375,58.59736251831055,61.48728942871094,59.97867965698242,58.41744613647461
4912124,60.99373626708984,59.84062576293945,61.69519805908203,64.15084075927734,60.507568359375,61.58720016479492,62.90719604492188,58.54713439941406,62.16477966308594,61.12006759643555,63.83997344970703,60.63715362548828,62.70934677124024
4914234,48.54320907592773,49.616024017333984,47.32057571411133,47.31171798706055,47.78056716918945,47.77989959716797,49.8666877746582,48.34756088256836,46.51340103149414,48.19097900390625,44.82509231567383,47.41767883300781,49.18696975708008
4915387,50.08532333374024,49.64480972290039,48.57698822021485,48.03330993652344,50.5722885131836,50.30745697021485,49.04329681396485,49.172607421875,50.35709762573242,49.05414962768555,48.39335250854492,49.50266647338867,50.32338333129883
4917014,32.42136001586914,34.464141845703125,33.543880462646484,32.9577522277832,33.5203742980957,32.254669189453125,33.22709274291992,32.25151062011719,33.05902099609375,33.37919616699219,35.56233215332031,32.90420150756836,32.74562454223633
4920600,99.61650848388672,100.8724365234375,100.62580871582033,99.06938934326172,97.99211883544922,100.76058197021484,101.121826171875,98.4174346923828,99.4073257446289,97.88964080810548,101.01285552978516,99.85665130615234,102.57102966308594
4921373,33.27610778808594,33.118038177490234,33.31812286376953,32.42314147949219,32.0629768371582,34.980316162109375,33.92582702636719,33.800540924072266,32.49684524536133,33.60945510864258,32.951194763183594,33.09073257446289,33.93303680419922
4921436,29.678001403808597,31.505258560180664,31.386720657348636,29.969242095947266,29.54350852966309,30.61165428161621,31.21397018432617,31.628150939941406,29.665563583374023,30.333824157714844,30.962560653686523,30.83694648742676,31.055984497070312
4946632,196.9795684814453,202.66763305664065,202.16590881347656,198.4869079589844,198.36839294433597,203.1244201660156,200.82579040527344,198.9092712402344,198.5732269287109,197.3660125732422,194.35305786132807,190.5303649902344,212.5039825439453
4948344,59.66596603393555,60.42079925537109,60.56853485107422,61.89511489868164,62.98036575317383,59.55509567260742,61.564247131347656,63.67621612548828,61.15309524536133,61.81254959106445,61.68041610717773,60.16576385498047,60.42975616455078
4950750,116.45459747314452,107.51141357421876,106.09591674804688,112.25993347167967,106.48991394042967,115.60652160644533,107.03316497802734,108.54557037353516,107.56631469726562,111.40973663330078,104.9371109008789,111.81849670410156,107.65841674804688
4995064,32.79944610595703,35.15801239013672,35.961692810058594,32.94963836669922,35.37409210205078,33.96099090576172,33.01495742797852,33.25016784667969,33.4263801574707,34.21613311767578,34.180389404296875,34.75029754638672,34.39501190185547
4995788,165.42848205566406,163.50311279296875,161.92410278320312,160.1044464111328,151.82342529296875,163.82638549804688,163.93748474121094,162.11996459960938,166.02276611328125,165.31736755371094,165.96279907226562,162.58457946777344,164.29066467285156
5000089,157.28013610839844,161.06173706054688,153.7169647216797,159.88986206054688,155.97523498535156,157.33290100097656,161.96481323242188,160.39044189453125,157.57675170898438,162.4342498779297,160.882080078125,159.73992919921875,161.70733642578125
5000307,45.34618377685547,44.008583068847656,42.62803268432617,44.59638214111328,43.2742805480957,41.87615966796875,43.43863296508789,43.83729934692383,43.54022216796875,42.71476745605469,41.809349060058594,43.2259521484375,44.96681213378906
5002732,187.5105743408203,193.9637908935547,189.47052001953125,188.2247772216797,201.0146331787109,185.82687377929688,184.82687377929688,185.45448303222656,188.84735107421875,194.21974182128903,195.92503356933597,193.48373413085935,184.9224853515625
5003549,149.34970092773438,150.2351837158203,149.95321655273438,147.78448486328125,142.663330078125,151.00889587402344,150.0195770263672,148.91741943359375,152.55833435058594,153.99949645996094,147.0926971435547,152.17405700683594,147.50218200683594
5005217,40.782020568847656,41.91748046875,41.47896194458008,41.72991561889648,42.65507125854492,42.486209869384766,41.107181549072266,42.80386352539063,40.5894889831543,39.78287506103516,40.70065307617188,42.64521408081055,42.96432876586914
5006454,86.78541564941406,85.85828399658203,88.39958953857422,87.5465316772461,86.84010314941406,86.13931274414062,85.97356414794922,88.8228530883789,83.0748291015625,86.70669555664062,86.1787109375,87.04328918457031,88.31753540039062
5007645,30.17417907714844,31.118207931518555,29.187480926513672,29.4313907623291,28.875629425048828,30.95432472229004,29.88928985595703,29.59727478027344,30.15706443786621,29.904077529907227,30.36214637756348,30.67879867553711,29.89499282836914
5008996,29.45464324951172,29.08412170410156,29.68439674377441,29.43507575988769,29.820632934570312,30.030515670776367,30.533334732055664,29.513504028320312,30.111572265625,29.191734313964844,30.001480102539062,30.47236442565918,29.159284591674805
5009393,31.840700149536133,31.10079574584961,31.66225242614746,30.43402099609375,32.056922912597656,32.93780899047852,31.82340812683105,31.675682067871094,30.66293716430664,30.993349075317383,32.173980712890625,31.685291290283203,30.55062866210937
5034206,145.89031982421875,137.60696411132812,143.272705078125,141.34532165527344,136.62644958496094,137.96217346191406,141.8184356689453,141.8443603515625,142.05499267578125,140.35165405273438,148.4687042236328,145.5889434814453,144.39608764648438
5034571,61.65265655517578,59.914737701416016,61.08796691894531,60.47543716430664,61.195343017578125,61.66949844360352,62.19236373901367,58.04631042480469,60.293975830078125,60.50325012207031,59.363468170166016,59.54288482666016,61.30198287963867
5035304,133.5946807861328,136.76272583007812,135.83824157714844,133.16844177246094,133.163330078125,132.91844177246094,135.67681884765625,136.0319061279297,133.3504638671875,137.32516479492188,134.447998046875,134.50433349609375,135.48739624023438
5042295,96.93382263183594,98.89317321777344,97.07801055908205,97.5853042602539,98.84711456298828,102.50471496582033,100.05744171142578,98.48175048828124,100.29149627685548,96.5740737915039,97.65250396728516,99.24592590332033,97.36042785644533
5087542,35.11231994628906,34.12355041503906,34.5369758605957,35.39269256591797,34.58104705810547,34.047943115234375,33.029911041259766,35.84208679199219,35.19435501098633,33.64387512207031,33.567718505859375,34.75150680541992,33.940673828125
5088362,38.30556106567383,39.09157943725586,38.31446075439453,39.28419876098633,39.01171112060547,38.31340789794922,39.18189239501953,38.38181686401367,37.10054397583008,39.17361068725586,39.14963912963867,37.24368667602539,38.59239196777344
5092846,24.28979110717773,24.91015243530273,24.40045928955078,24.379318237304688,24.82798957824707,25.4375,26.328493118286133,24.720918655395508,25.959203720092773,25.33877944946289,25.64261817932129,24.24625968933105,26.178342819213867
5094118,57.55375289916992,58.09207534790039,58.96646499633789,57.66067886352539,59.94686508178711,60.848236083984375,60.98128128051758,56.95508575439453,59.29966354370117,59.91399765014648,58.72599792480469,60.52102279663086,57.801300048828125
5095336,33.97666549682617,34.2471809387207,34.46002578735352,33.91078186035156,34.64728927612305,35.850589752197266,35.26994323730469,34.14889907836914,35.364471435546875,33.2646369934082,33.7092399597168,33.71480941772461,33.2116584777832
5097114,14.190939903259276,14.90532684326172,14.189786911010742,14.967555046081545,14.010330200195312,15.40346336364746,14.843317031860352,15.027262687683104,15.071695327758787,14.475324630737305,15.286541938781738,15.192331314086914,15.185247421264648
5098194,32.80061721801758,33.94319152832031,31.410274505615234,31.04146194458008,30.959678649902344,33.045204162597656,32.140316009521484,30.241010665893555,32.57630157470703,32.62131881713867,33.266544342041016,32.19731521606445,32.18949508666992
5121605,33.12537384033203,33.365840911865234,34.29280090332031,34.20894241333008,33.33989715576172,34.92095947265625,33.60031509399414,34.09563064575195,33.82927703857422,32.6876220703125,33.014366149902344,33.29024887084961,34.77918243408203
5129011,41.773223876953125,44.663307189941406,44.18631362915039,44.04323196411133,45.10769271850586,43.75957489013672,44.9390869140625,44.22964477539063,44.46797180175781,44.45408248901367,44.51088333129883,43.73688125610352,45.50922393798828
5129747,97.73230743408205,101.22579956054688,105.00240325927734,99.50702667236328,98.7874984741211,105.75271606445312,105.95465087890624,101.40032958984376,101.53976440429688,102.947021484375,101.54556274414062,101.9651336669922,104.07218933105467
5172478,40.61223602294922,41.77703094482422,41.6461181640625,39.95766067504883,42.59896469116211,42.71731185913086,42.6884994506836,41.23199844360352,41.52432632446289,42.176387786865234,42.142539978027344,41.24827575683594,40.1131477355957
5175152,84.89542388916016,89.8816909790039,85.1805191040039,85.35444641113281,87.45787811279297,85.07396697998047,87.57907104492188,85.55760192871094,83.3111801147461,86.22163391113281,84.72180938720703,83.80316925048828,89.05081176757812
5175172,38.78508758544922,36.96554183959961,38.17655944824219,37.69176864624024,38.26936721801758,37.00205612182617,38.29472351074219,38.26988220214844,37.260066986083984,37.48884963989258,37.442604064941406,37.26184844970703,37.69786071777344
5175621,53.36189651489258,51.40325927734375,50.86485290527344,51.2614860534668,53.48912811279297,52.70892333984375,50.76123809814453,53.82199096679688,51.44868469238281,51.05397033691406,52.155906677246094,52.746463775634766,52.382755279541016
5175734,27.82550048828125,26.7865047454834,28.041452407836918,27.623735427856445,28.256879806518555,27.704673767089844,28.38434410095215,27.630786895751957,27.14219093322754,27.731874465942383,28.41325569152832,27.841781616210938,26.6093807220459
5176520,146.46441650390625,143.0312042236328,149.6317596435547,150.3367462158203,143.6575927734375,147.7798614501953,141.0335693359375,146.16160583496094,146.68780517578125,145.3003692626953,148.26622009277344,142.4719696044922,145.2116241455078
5176709,98.27169036865234,96.48424530029295,95.88677215576172,94.67012786865234,96.84778594970705,101.46236419677734,97.32982635498048,96.7673797607422,93.1850814819336,102.910400390625,95.2870101928711,99.53970336914062,93.57779693603516
5177023,34.83782958984375,35.7176513671875,36.10019302368164,34.59982681274414,33.876060485839844,36.15714645385742,33.33191680908203,37.12015151977539,33.85966491699219,33.99473571777344,35.137001037597656,35.69781494140625,35.597999572753906
5181566,33.44359588623047,32.94120788574219,32.63359832763672,33.72056579589844,31.442529678344727,32.18619918823242,32.62504577636719,31.808353424072266,33.033531188964844,34.39966583251953,33.22429275512695,32.85919189453125,32.74919509887695
5185820,29.322620391845703,29.95453643798828,30.037960052490234,29.70245742797852,29.53838539123535,28.395191192626957,29.943544387817383,28.717660903930664,29.028587341308597,28.768644332885746,29.679149627685547,29.40223503112793,29.756553649902344
5262944,28.691062927246094,27.528255462646484,28.311946868896484,29.053442001342773,31.10800170898437,30.284637451171875,28.13119125366211,27.09133720397949,28.40230941772461,29.199228286743164,28.33957290649414,29.53990173339844,29.442703247070312
5264460,30.98958969116211,29.38204002380371,29.601970672607425,30.14634704589844,31.43231964111328,31.207672119140625,31.349180221557617,30.232362747192383,30.636276245117188,29.85333633422852,30.272645950317383,29.32242774963379,29.9127140045166
5265256,52.42102813720703,52.080074310302734,52.56363296508789,53.63275146484375,50.052490234375,53.23933792114258,53.03032302856445,51.843509674072266,53.87268829345703,52.262786865234375,52.13481140136719,52.23072052001953,51.31155776977539
5265923,27.354888916015625,26.704105377197266,27.074647903442383,27.75239562988281,27.40650749206543,27.05656623840332,26.422719955444336,26.639373779296875,27.416296005249023,26.72140312194824,28.076982498168945,28.3523006439209,27.650861740112305
5266416,32.0699577331543,31.763227462768555,31.92303276062012,31.153888702392575,31.78729248046875,31.1729736328125,31.623401641845703,30.71305656433105,31.37454032897949,31.647247314453125,33.230003356933594,30.91568946838379,31.313446044921875
5270933,36.10318756103516,36.637168884277344,36.38739776611328,34.89596939086914,37.35637283325195,36.65786361694336,35.96539688110352,36.84917068481445,37.4575309753418,35.896751403808594,37.06183624267578,36.34716796875,36.15473556518555
5295280,187.7504730224609,206.61947631835935,213.65408325195312,185.21945190429688,202.5049285888672,190.73643493652344,194.94259643554688,200.1192321777344,192.89797973632807,205.28396606445312,195.1118621826172,180.9205017089844,196.0462951660156
5300269,110.34459686279295,104.62310028076172,104.3833465576172,105.62843322753906,101.6291046142578,104.63246154785156,108.61018371582033,106.4527359008789,103.63239288330078,105.16300201416016,103.52589416503906,106.73385620117188,107.32359313964844
5306751,89.68118286132812,89.31769561767578,91.2673797607422,88.41934204101562,90.07166290283203,90.12567138671876,90.32610321044922,91.8209457397461,89.47872161865234,89.24755859375,92.96343231201172,90.91799926757812,90.21482849121094
5350163,76.15087127685547,76.63819885253906,76.19235229492188,74.8311767578125,78.79965209960938,78.03557586669922,75.81395721435547,77.49752807617188,75.50299072265625,77.27052307128906,78.36084747314453,76.93292236328125,77.72542572021484
5351254,29.45199203491211,29.569316864013672,29.05347442626953,29.47343063354492,27.56800651550293,28.37206077575684,27.53457260131836,28.44009780883789,28.87767601013184,29.84127616882324,28.18008041381836,27.658916473388672,29.100923538208008
5351445,28.31591796875,30.531347274780277,29.43926048278809,29.18633460998535,29.06113815307617,29.9295597076416,29.320375442504883,28.495954513549805,28.73847198486328,28.88293838500977,28.95851325988769,28.77757835388184,27.14929962158203
5352699,24.48136138916016,24.663314819335938,25.196252822875977,24.445825576782227,24.46448516845703,25.255489349365234,24.20594787597656,25.33799362182617,23.216535568237305,24.81995010375977,23.17707633972168,25.32988548278809,24.023845672607425
5353178,29.04693603515625,26.51454734802246,26.70096969604492,28.234100341796875,26.912078857421875,26.598682403564453,27.52762794494629,27.048383712768555,27.015779495239254,28.17023468017578,27.03295135498047,27.604398727416992,27.95115089416504
5355929,43.89243316650391,43.87389373779297,44.148681640625,43.49942398071289,42.05913543701172,42.81057357788086,44.41779708862305,43.769187927246094,43.94429397583008,44.79420852661133,44.84149932861328,43.86001205444336,43.41072845458984
5358060,31.778778076171875,30.922361373901367,30.466686248779297,30.981603622436523,31.763568878173828,30.936887741088867,31.41238784790039,31.92671203613281,31.73658561706543,31.516908645629883,31.31596565246582,31.24952888488769,32.054405212402344
5358719,28.75634384155273,28.283666610717773,29.11031913757324,28.27437400817871,28.18290328979492,28.55890274047852,28.782712936401367,28.24154090881348,27.482690811157227,27.98945426940918,28.57558250427246,28.58852767944336,28.593738555908203
5359241,57.78377151489258,59.59378433227539,56.84928131103516,57.34774017333984,58.43915939331055,55.07288360595703,58.62010955810547,58.218597412109375,58.14353942871094,57.76664352416992,57.87232971191406,55.83809661865234,56.34556579589844
5359568,137.80502319335938,145.98365783691406,144.46055603027344,151.703369140625,145.782958984375,149.34634399414062,146.1868896484375,141.46153259277344,149.7811737060547,141.8641357421875,142.24517822265625,140.3988800048828,143.3173065185547
5380775,67.06941223144531,66.97248077392578,65.1623764038086,65.95555877685547,65.72834777832031,66.10387420654297,65.78273010253906,65.22190856933594,65.94078826904297,67.68673706054688,64.06807708740234,68.7376480102539,66.22162628173828
5382824,99.25971221923828,105.37972259521484,101.8534698486328,103.23287200927734,105.93463897705078,101.98377990722656,103.4273910522461,101.50153350830078,102.23788452148438,102.6356964111328,103.62158966064452,98.91543579101562,102.08068084716795
5384777,214.1573944091797,210.1522674560547,202.86187744140625,204.2301483154297,195.0645294189453,200.2094573974609,210.56292724609372,205.6040496826172,204.1014862060547,207.2870635986328,202.9137725830078,209.99288940429688,210.5624542236328
5386317,168.96157836914062,176.13311767578125,169.53663635253906,169.33189392089844,175.12210083007812,188.14895629882807,177.451904296875,167.25161743164062,178.6885223388672,177.39239501953125,184.4471740722656,174.82960510253906,179.16610717773438
5392657,45.95909881591797,47.55083084106445,46.13372421264648,44.973724365234375,45.74007797241211,46.84722518920898,45.96051406860352,44.76630783081055,46.75426864624024,44.11943817138672,46.46964263916016,44.5272102355957,45.83290481567383
5436415,114.91926574707033,115.74794006347656,116.40000915527344,114.48434448242188,114.89246368408205,114.18519592285156,116.31466674804688,113.79864501953124,118.02403259277344,113.46209716796876,115.82682800292967,116.2628936767578,113.32521057128906
5436814,10.63084316253662,10.53274631500244,9.669532775878906,10.31155776977539,10.555513381958008,10.933788299560549,10.472052574157717,10.436002731323242,10.878902435302734,10.976422309875488,10.78795337677002,10.055959701538086,9.869872093200684
5439339,96.95742797851562,102.14794921875,101.71790313720705,103.54635620117188,104.88446807861328,97.3775863647461,103.3221206665039,104.38420867919922,99.8605728149414,99.865234375,104.61896514892578,109.21125030517578,102.081298828125
5440198,130.44989013671875,132.8643798828125,132.8924560546875,135.76182556152344,131.8380889892578,132.75807189941406,134.9226837158203,130.73199462890625,132.23153686523438,133.29029846191406,129.87844848632812,131.22373962402344,133.14520263671875
5440204,85.90015411376953,86.5130386352539,86.18183898925781,85.04534149169922,85.06385803222656,85.834228515625,86.53479766845703,86.92302703857422,87.11965942382812,86.63873291015625,88.49490356445312,86.78346252441406,86.00056457519531
5443651,59.6382942199707,60.91996383666992,59.94159698486328,61.56240463256836,61.07272720336914,59.069820404052734,60.180084228515625,61.78757858276367,59.40125274658203,60.192176818847656,60.32905578613281,59.94247055053711,61.26073455810547
5445796,28.90046501159668,27.05470085144043,28.89200210571289,27.674575805664062,28.35260581970215,27.89291763305664,27.49598693847656,29.38655662536621,28.460817337036133,27.49752616882324,27.79146385192871,28.5170955657959,28.158933639526367
5445983,28.58111953735352,29.533706665039062,28.789119720458984,29.164552688598636,28.795482635498047,29.358701705932617,27.68999290466309,28.340965270996094,28.367403030395508,29.4812068939209,29.07064819335937,27.794095993041992,28.972713470458984
5450049,47.04717254638672,45.560428619384766,44.402305603027344,46.18778991699219,44.70219802856445,47.16725540161133,45.92009735107422,46.458251953125,47.32571792602539,46.61099624633789,48.3978157043457,47.014408111572266,47.04405975341797
5450937,86.78870391845703,85.08212280273438,85.54278564453125,87.75942993164062,85.33589172363281,83.90690612792969,85.81088256835938,85.82169342041016,85.5320053100586,84.5303955078125,84.5577163696289,84.11563110351562,85.14118194580078
5468161,106.86213684082033,105.02257537841795,111.08702850341795,110.74214935302734,109.07325744628906,109.35121154785156,110.09221649169922,112.35913848876952,104.0454559326172,106.56237030029295,106.74990844726562,108.4104461669922,109.77935028076172
5471433,212.58670043945312,204.11358642578125,204.3975067138672,212.3097076416016,211.61468505859372,217.4745941162109,208.9960021972656,211.474853515625,212.0114288330078,207.872802734375,207.19308471679688,204.22622680664065,207.45236206054688
5472717,94.98529052734376,95.61335754394533,95.13375854492188,98.24806213378906,96.85392761230467,96.22027587890624,97.87700653076172,97.2824478149414,98.33753204345705,98.47528839111328,97.5924301147461,97.86094665527344,98.49713134765624
5472964,139.20767211914062,138.46812438964844,139.6445770263672,141.59461975097656,138.43824768066406,132.9115753173828,138.60372924804688,134.8752899169922,138.10675048828125,140.55868530273438,139.43597412109375,137.1803436279297,136.1908416748047
5473840,91.76241302490234,92.454833984375,94.87405395507812,91.64803314208984,96.14518737792967,97.99203491210938,92.23468780517578,93.3812484741211,95.80345916748048,90.28998565673828,92.29448699951172,94.58246612548828,92.33794403076172
5478010,35.585357666015625,35.28018951416016,35.63401412963867,34.608680725097656,34.296905517578125,36.01383972167969,35.92560195922852,35.329612731933594,34.573360443115234,35.883262634277344,35.299076080322266,34.76762390136719,35.30899810791016
5479483,93.73016357421876,96.68347930908205,92.8708724975586,95.75208282470705,93.43663024902344,97.37574005126952,95.83406829833984,95.7923583984375,97.15022277832033,95.5329818725586,93.91200256347656,94.38446044921876,94.50074768066406
5521718,55.87717819213867,57.68673706054688,56.287689208984375,57.40216827392578,58.25250244140625,57.24881362915039,59.361270904541016,55.87550735473633,56.61830520629883,58.20092391967773,56.31209182739258,56.33625411987305,56.65348434448242
5522071,110.69486236572266,110.49596405029295,112.72359466552734,111.8968505859375,110.64449310302734,112.64762878417967,114.51652526855467,114.25435638427734,110.94898986816406,113.3829574584961,112.9953384399414,110.46121215820312,114.10454559326172
5522822,25.185569763183597,25.19098281860352,25.064638137817383,24.876710891723636,25.22009658813477,24.678640365600582,25.315380096435547,24.39257049560547,25.78845596313477,23.66935920715332,25.239744186401367,25.235801696777344,25.34120750427246
5522844,32.13609313964844,32.59495162963867,31.20279884338379,32.639976501464844,32.212520599365234,32.1097526550293,31.789936065673828,32.15739440917969,33.019561767578125,32.869232177734375,32.80524444580078,31.477649688720703,31.58459854125977
5523030,38.630252838134766,40.36843490600586,40.3799057006836,40.49226379394531,39.001441955566406,39.496768951416016,38.94424057006836,37.856689453125,40.89801406860352,40.014930725097656,38.22299575805664,38.88772201538086,39.275272369384766
5524119,44.63946533203125,45.2065315246582,44.9720344543457,45.08786392211914,44.66979217529297,44.45121765136719,43.40760803222656,43.59847259521485,44.508602142333984,44.92812347412109,45.78649520874024,45.025875091552734,43.32271194458008
5524149,27.93482780456543,28.922067642211918,28.6004581451416,30.341575622558597,29.98923683166504,27.27936744689941,29.149866104125977,27.515336990356445,27.251413345336918,28.25449752807617,27.6540584564209,28.00470924377441,27.679323196411133
5524720,20.13238525390625,20.37461471557617,19.29118537902832,20.821382522583008,20.859493255615234,21.138362884521484,20.689414978027344,20.1837158203125,20.794469833374023,21.30479621887207,19.98734664916992,20.447954177856445,19.63161849975586
5531278,28.866548538208008,29.480234146118164,29.871442794799805,29.78169631958008,28.76123809814453,30.07896614074707,30.59336853027344,27.09869384765625,29.22260093688965,29.470478057861328,30.03190040588379,29.166400909423828,29.889183044433597
5531488,100.18309020996094,106.53382110595705,105.4160614013672,105.29119110107422,112.75163269042967,109.61434936523438,104.77507019042967,107.52474975585938,97.32331085205078,98.9990692138672,104.92829895019533,101.4830322265625,101.35953521728516
5534253,38.05012893676758,37.82468795776367,37.8046989440918,38.47698593139648,38.64863204956055,37.29204177856445,37.62678909301758,36.00072479248047,38.00537872314453,37.38742446899414,37.34490966796875,37.69083786010742,39.0994758605957
5552283,122.1932144165039,122.41048431396484,121.93134307861328,126.73475646972656,123.98155975341795,124.9166488647461,123.6560287475586,121.4863510131836,124.53211212158205,123.98625183105467,128.30398559570312,123.60173797607422,125.08992767333984
5556726,199.74462890625,188.49383544921875,199.09815979003903,187.4053955078125,195.46051025390625,197.3542022705078,195.15203857421875,185.43983459472656,181.7286834716797,187.14312744140625,177.7254638671875,194.53656005859372,192.50782775878903
5556743,123.4608154296875,125.4778289794922,126.52620697021484,129.07601928710938,121.9954833984375,120.41930389404295,124.86433410644533,124.82766723632812,124.04337310791016,117.91646575927734,118.31258392333984,124.0480728149414,123.8297348022461
5563915,54.59646224975586,57.21100234985352,54.388282775878906,56.410762786865234,54.11089324951172,56.408424377441406,57.11745071411133,52.76403045654297,54.67274856567383,54.81596755981445,55.92417526245117,55.59636306762695,55.86336135864258
5566146,75.60010528564453,77.25601196289062,75.80457305908203,78.47335815429688,77.39159393310547,75.0284194946289,74.7546615600586,74.91173553466797,76.59847259521484,80.09325408935547,76.9303207397461,76.58650970458984,77.37471008300781
5607690,119.67854309082033,123.05744934082033,123.42692565917967,122.303955078125,120.68216705322266,122.35565948486328,117.13545989990234,122.59333801269533,124.13043212890624,120.85242462158205,119.35880279541016,120.40918731689452,119.36326599121094
5610212,95.458984375,93.1699447631836,93.64524841308594,93.8447723388672,93.65367889404295,92.21018981933594,93.46392059326172,94.04792785644533,94.00347900390624,94.93125915527344,93.52694702148438,94.82015991210938,92.77568817138672
5615439,15.965344429016112,15.096546173095703,16.351688385009766,15.804591178894045,16.43319320678711,16.163349151611328,14.891562461853027,16.413938522338867,15.607646942138672,15.29200553894043,15.042631149291992,15.280190467834473,15.302566528320312
5617324,162.92330932617188,160.7864532470703,162.7717742919922,154.9777069091797,160.1805877685547,158.5685272216797,162.2080078125,160.1544647216797,159.54238891601562,166.764404296875,164.43421936035156,154.9560089111328,158.5677490234375
5620302,31.6378231048584,30.594770431518555,31.3565731048584,30.35845375061035,31.73459243774414,30.6347713470459,31.89841079711914,31.356813430786133,32.239524841308594,30.73692512512207,31.031110763549805,28.298452377319336,30.34571647644043
5620636,151.68272399902344,144.7047882080078,155.5409393310547,150.80029296875,149.57476806640625,146.84878540039062,151.8789520263672,153.72523498535156,145.68719482421875,150.92410278320312,148.7708282470703,151.18125915527344,152.64093017578125
5620720,58.24407577514648,54.88121795654297,58.7798957824707,55.79778671264648,56.80281448364258,57.95880889892578,54.77796173095703,55.886962890625,58.18771362304688,57.29342651367188,56.36852264404297,55.69228363037109,56.68965148925781
5622103,26.16648292541504,29.62859344482422,27.874103546142575,26.315711975097656,27.06296157836914,27.04623031616211,26.281827926635746,28.893674850463867,27.82242202758789,27.21131896972656,28.47940826416016,27.663867950439453,28.20985412597656
5623444,128.97267150878906,128.5422821044922,127.52486419677734,129.7196807861328,129.55926513671875,128.54820251464844,127.85131072998048,127.10529327392578,130.11065673828125,123.91895294189452,129.51943969726562,130.39503479003906,129.5902099609375
5639438,172.65911865234375,173.8231201171875,172.60073852539062,177.4338836669922,180.69081115722656,168.4364776611328,171.13922119140625,177.13421630859375,172.98065185546875,174.8682861328125,185.512939453125,170.58665466308594,175.4136505126953
5695096,34.1254997253418,33.43189239501953,32.41776657104492,33.7845573425293,34.79981994628906,32.7172966003418,33.565452575683594,34.55095291137695,33.22669219970703,32.88396072387695,33.81281661987305,34.59385681152344,34.11790466308594
5696539,65.600830078125,66.01005554199219,66.15364837646484,64.33101654052734,66.1551513671875,65.72044372558594,65.09008026123047,64.11705780029297,63.86156463623047,65.7503662109375,65.39303588867188,66.94525909423828,64.23160552978516
5701850,42.62296676635742,43.7135009765625,42.63435363769531,42.74418258666992,41.40586471557617,42.25444412231445,42.59341430664063,41.86499786376953,45.2494010925293,42.31476211547852,41.95478820800781,42.17121124267578,41.27214813232422
5703348,36.29282379150391,38.28571701049805,37.04034805297852,37.000736236572266,38.680885314941406,36.30558776855469,37.5971908569336,37.73977279663086,36.57455062866211,36.675819396972656,36.78524017333984,36.0985107421875,35.65198516845703
5707098,42.77334976196289,41.89493560791016,43.70795822143555,42.4082260131836,42.2125358581543,44.25550079345703,43.735572814941406,43.289546966552734,41.116493225097656,43.02073669433594,44.049652099609375,41.31862258911133,44.0364875793457
5707115,88.92711639404297,88.43269348144531,86.86871337890625,91.10871124267578,90.13146209716795,90.2006378173828,90.93791961669922,87.10631561279297,89.3073959350586,89.68428802490234,88.16939544677734,89.02918243408203,87.48085021972656
5707416,50.343223571777344,51.71828842163086,50.83964538574219,51.3505744934082,50.15394592285156,51.16172409057617,52.722537994384766,50.34330749511719,49.6458740234375,49.854766845703125,51.73812484741211,50.13166046142578,49.875396728515625
5709182,32.251068115234375,32.57166290283203,31.43111228942871,32.34847640991211,32.612850189208984,32.0841064453125,32.678077697753906,30.96316337585449,31.1950740814209,32.09254455566406,31.92736053466797,31.66450309753418,30.572582244873047
5709564,26.478654861450195,25.36523056030273,26.89742660522461,27.406890869140625,27.37091827392578,27.010150909423828,26.5685977935791,26.47856712341309,27.184226989746094,26.89245986938477,27.45716094970703,26.82625389099121,27.04390525817871
5722012,53.39950942993164,51.90675735473633,54.00569152832031,53.357723236083984,52.05083465576172,52.33845901489258,52.2608642578125,52.480445861816406,53.849063873291016,53.276981353759766,51.90605926513672,52.42664337158203,53.38692092895508
5728791,39.90009689331055,44.01446914672852,43.66789245605469,42.01482772827149,40.60037612915039,43.98543548583984,42.29019165039063,43.94047164916992,41.9607048034668,41.27858352661133,39.890899658203125,42.11931610107422,41.13264465332031
5730952,42.79413604736328,42.222686767578125,41.27418899536133,44.34421920776367,44.3333740234375,44.37944412231445,43.40966796875,41.81466293334961,41.95562744140625,42.52382278442383,42.309268951416016,40.5397834777832,43.042625427246094
5736093,114.94671630859376,114.88785552978516,103.40416717529295,110.89936065673828,110.29596710205078,109.32732391357422,112.94988250732422,113.36117553710938,116.92415618896484,114.07423400878906,109.93126678466795,112.4942398071289,105.87760925292967
5780142,28.897680282592773,29.41653060913086,29.441160202026367,29.18822479248047,29.606489181518555,28.747970581054688,28.42480087280273,29.2981071472168,27.89137077331543,28.201011657714844,28.210922241210938,28.521778106689453,29.115760803222656
5780614,171.8754119873047,169.30503845214844,172.9827423095703,171.26206970214844,160.12351989746094,172.02691650390625,162.34083557128906,167.3000030517578,165.23915100097656,168.015625,172.26345825195312,166.59906005859375,166.86569213867188
5782127,28.223997116088867,29.87414932250977,29.22361946105957,28.26637458801269,28.65312767028809,28.301637649536133,27.364532470703125,28.309484481811523,28.51888084411621,29.05279541015625,29.301387786865234,27.88688468933105,29.492780685424805
5788354,37.87328720092773,38.58496856689453,38.89020156860352,36.930572509765625,37.48488998413086,36.87117767333984,37.04655838012695,37.531341552734375,37.1230583190918,37.559024810791016,36.95234298706055,35.995723724365234,37.88120269775391
5791045,107.86962127685548,108.9594268798828,110.26024627685548,106.67996215820312,108.7137451171875,108.04522705078124,107.50456237792967,106.59835052490234,108.7847900390625,109.50788879394533,107.30485534667967,105.43724060058594,106.96232604980467
5791135,44.31983184814453,44.91495513916016,45.758426666259766,46.23591613769531,45.03891754150391,44.22066116333008,46.29205703735352,46.77467727661133,45.799278259277344,45.58176803588867,44.88481903076172,44.88330459594727,44.64913558959961
5791844,54.5161361694336,53.72804260253906,54.65340805053711,53.9033088684082,54.73820495605469,55.486061096191406,55.90947341918945,54.50429916381836,55.21040725708008,55.07516860961914,53.97859954833984,54.490028381347656,54.040313720703125
5791889,119.91885375976562,123.00666046142578,121.99394989013672,119.13204193115234,116.30541229248048,116.85684204101562,119.69799041748048,118.52783203125,121.17755126953124,119.22088623046876,118.46603393554688,123.00760650634766,120.22167205810548
5792421,44.16018295288086,45.25986099243164,45.81109619140625,44.818302154541016,43.42523193359375,45.5019760131836,45.168453216552734,45.65499877929688,44.17830657958984,44.92544555664063,45.44039535522461,43.86882400512695,43.58784866333008
5792500,45.09504318237305,46.17313766479492,46.30256652832031,45.94057083129883,45.2773666381836,45.92266845703125,46.000144958496094,45.284427642822266,45.16892623901367,47.18829727172852,45.21907806396485,47.2884407043457,44.79246139526367
5793628,44.58607482910156,47.0213508605957,47.22758865356445,42.81191253662109,45.77449417114258,48.9422607421875,43.1080322265625,46.23581314086914,42.79065704345703,45.80928421020508,42.206302642822266,39.48203659057617,36.95426940917969
5795250,52.71333312988281,51.22955322265625,51.5806999206543,49.6223030090332,50.76499938964844,50.96668243408203,52.75812149047852,50.33149337768555,51.3415412902832,51.20973205566406,52.35567092895508,51.17277526855469,49.794700622558594
5806522,58.68408584594727,58.7342529296875,58.39512634277344,58.972015380859375,59.57636642456055,59.36674499511719,58.93369674682617,59.65255355834961,58.8842658996582,59.96429061889648,61.38639068603516,60.14897155761719,58.85792541503906
5808398,108.48224639892578,123.096435546875,112.5737533569336,121.66682434082033,112.04998016357422,128.75025939941406,116.50664520263672,115.07760620117188,116.21605682373048,118.09889221191406,104.61293029785156,120.64070129394533,112.78079223632812
5808438,32.32868194580078,32.58119201660156,32.94115447998047,31.715389251708984,32.78354263305664,31.78001594543457,30.7124080657959,31.15713119506836,32.29305648803711,31.11713981628418,31.04963493347168,31.203235626220703,33.06415557861328
5810513,198.18814086914065,187.89544677734372,188.0487823486328,162.8926239013672,187.5494842529297,186.27935791015625,192.6940155029297,194.164306640625,196.58245849609372,186.1867218017578,186.367431640625,183.2144470214844,182.6449432373047
5814204,54.44129180908203,53.85237503051758,51.30474090576172,53.36370086669922,53.44879913330078,50.88546371459961,54.7266960144043,53.51040649414063,51.23294448852539,52.1783332824707,52.66313552856445,53.71559524536133,52.72003555297852
5866138,92.35606384277344,92.34529113769533,91.4882583618164,92.01509857177734,90.06837463378906,90.5896453857422,90.87476348876952,92.6847915649414,91.10326385498048,94.99983978271484,91.47550201416016,91.22412872314452,89.69081115722656
5867450,166.8972930908203,164.03057861328125,166.544189453125,160.6312713623047,160.9394989013672,158.91720581054688,161.6305694580078,159.24618530273438,162.68556213378906,161.03265380859375,162.0421905517578,159.7807159423828,162.29261779785156
5894271,165.17112731933594,167.6363067626953,162.86911010742188,166.2510528564453,162.70994567871094,167.07421875,163.45787048339844,165.91580200195312,160.87881469726562,166.5460205078125,160.72354125976562,162.82208251953125,162.6178741455078
5905907,117.37691497802734,116.68567657470705,117.7232666015625,117.60311889648438,118.44327545166016,118.6752471923828,117.22938537597656,116.06864166259766,119.16036224365234,115.2624740600586,119.94920349121094,117.52928161621094,116.69144439697266
5950668,11.303634643554688,11.983020782470703,11.418099403381348,12.15692138671875,10.870079040527344,11.634896278381348,11.753680229187012,12.269052505493164,10.598769187927246,12.22556209564209,12.206921577453612,11.623366355895996,11.535901069641112
5960394,30.64176750183105,28.73406219482422,29.47862434387207,30.54418182373047,29.96138572692871,29.62602424621582,28.64495658874512,29.706518173217773,29.912641525268555,29.96187973022461,32.05169677734375,30.05179786682129,29.43488121032715
5961015,46.13623046875,45.64076232910156,47.265533447265625,45.88227462768555,45.12328338623047,45.80360412597656,47.299564361572266,47.01800537109375,44.8453254699707,46.12376022338867,45.57657623291016,45.59171676635742,47.24675369262695
5962323,83.64960479736328,82.84463500976562,82.61260223388672,84.68292999267578,85.40019226074219,83.5216293334961,82.39259338378906,86.11837005615234,82.87297058105469,84.47183227539062,83.15308380126953,83.25322723388672,85.77176666259766
5962369,30.048383712768555,31.827585220336918,31.522628784179688,31.406455993652344,30.95543098449707,32.2537841796875,30.768123626708984,31.16747283935547,31.26790809631348,31.25169944763184,30.635644912719727,30.13548469543457,30.32548141479492
5962451,91.44027709960938,94.53984832763672,93.60923767089844,94.4067153930664,95.56704711914062,94.0334930419922,93.24597930908205,93.59341430664062,93.0333023071289,90.74820709228516,91.3494644165039,92.9231185913086,94.29734802246094
5966348,29.969850540161133,30.422962188720703,30.36518859863281,29.703998565673828,30.078834533691406,29.777511596679688,29.99384880065918,29.84551239013672,30.52236557006836,30.03652572631836,30.17381477355957,30.02222442626953,29.67291831970215
5983299,64.28704833984375,65.98677825927734,65.74266052246094,64.83710479736328,66.17912292480469,66.18731689453125,66.18058013916016,64.3294448852539,66.62824249267578,63.40229034423828,64.80534362792969,63.977874755859375,64.02191162109375
6032639,45.45357894897461,45.60478591918945,45.37721252441406,45.596561431884766,45.37001419067383,48.57229232788086,46.44851303100586,45.987430572509766,44.58784866333008,45.30250549316406,45.95531463623047,45.536888122558594,46.26115036010742
6033938,155.2985382080078,156.126953125,161.63119506835938,159.5776824951172,156.74562072753906,157.57154846191406,157.66976928710938,156.44345092773438,157.58470153808594,155.4256134033203,161.70468139648438,159.16839599609375,162.647705078125
6041223,54.32455825805664,52.46654891967773,54.208534240722656,54.39007186889648,55.21212005615234,53.97299957275391,55.77446365356445,53.66828536987305,55.33861541748047,54.54914093017578,54.91446304321289,54.73148727416992,52.30308532714844
6043234,44.921043395996094,46.68213653564453,47.79449844360352,46.49884796142578,44.883033752441406,46.69855117797852,46.19567489624024,47.04767608642578,44.57304382324219,48.66415023803711,45.04621124267578,46.36138534545898,43.537879943847656
6044054,71.37860870361328,72.2594223022461,70.21122741699219,75.54098510742188,73.1114501953125,72.79356384277344,73.05323791503906,71.3883285522461,73.2689208984375,71.91044616699219,73.40191650390625,71.706298828125,72.2445068359375
6048411,27.4292049407959,28.657886505126957,27.787155151367188,29.035886764526367,28.674976348876957,28.7979793548584,28.081205368041992,28.22790908813477,27.668855667114254,28.007814407348636,27.630353927612305,28.293745040893555,27.807619094848636
6048862,37.8609504699707,39.01131439208984,38.99142456054688,39.7243766784668,37.640380859375,41.01118087768555,40.70839691162109,39.03828811645508,38.113807678222656,39.82178115844727,39.9116096496582,39.357452392578125,38.68062973022461
6049343,28.21295928955078,28.974327087402344,28.85801696777344,29.05366516113281,28.40743827819824,27.45830535888672,27.21801376342773,28.61361694335937,27.706605911254883,27.8582706451416,27.41522789001465,28.58539581298828,28.062843322753903
6058941,100.51687622070312,100.2513656616211,101.3685531616211,95.10436248779295,100.18539428710938,100.77064514160156,102.4885711669922,99.91486358642578,101.2828369140625,100.42432403564452,96.49018096923828,98.6730499267578,101.3039093017578
6060867,63.78490447998047,68.32611846923828,68.49951934814453,66.40552520751953,63.89065170288086,66.53968811035156,65.48175048828125,67.6382827758789,65.7427978515625,66.37413024902344,65.2152328491211,66.21403503417969,65.75888061523438
6061867,108.05062103271484,110.01090240478516,110.55773162841795,110.95599365234376,118.76094818115234,109.38795471191406,112.9388427734375,108.34642791748048,108.35820770263672,109.14531707763672,108.92755126953124,110.63896942138672,108.94842529296876
6071633,112.13495635986328,98.99656677246094,100.7273406982422,99.08494567871094,103.87641143798828,99.05432891845705,103.60486602783205,102.8433074951172,104.81533813476562,104.09093475341795,103.76304626464844,101.78856658935548,102.80339813232422
6113813,141.23556518554688,156.6261444091797,170.33604431152344,158.57958984375,179.64376831054688,165.56585693359375,158.1558380126953,146.30482482910156,138.1448974609375,159.2653350830078,186.56028747558597,167.8995361328125,163.25161743164062
6114108,87.67359924316406,87.16584777832031,87.72261047363281,88.95602416992188,87.00624084472656,87.26673126220703,90.84029388427734,88.41703796386719,85.94017791748047,88.4908218383789,87.28936767578125,88.5215072631836,89.72518157958984
6123202,56.7259521484375,54.96778869628906,55.57429885864258,54.60909652709961,53.641510009765625,54.28477478027344,55.00727081298828,54.93326187133789,53.812110900878906,53.966644287109375,54.45015335083008,55.04252243041992,55.10128021240234
6126808,158.71023559570312,157.99130249023438,158.57315063476562,154.992431640625,159.5929412841797,159.2278289794922,157.3910369873047,157.22946166992188,161.33847045898438,160.87413024902344,156.61024475097656,160.43931579589844,160.49209594726562
6127825,109.07469940185548,104.89932250976562,107.04027557373048,108.73379516601562,105.66925811767578,109.7293472290039,109.7731475830078,106.99685668945312,107.27581787109376,109.63661193847656,104.70417022705078,105.14205169677734,108.51447296142578
6128428,47.17707061767578,45.84143829345703,45.96770477294922,46.54813003540039,47.63276672363281,48.29888153076172,46.623268127441406,47.185813903808594,46.198516845703125,47.50653839111328,47.41252136230469,47.4350700378418,48.22878646850586
6128774,46.07435989379883,45.8424186706543,46.237552642822266,45.814720153808594,46.56248092651367,47.98456573486328,46.51513671875,45.545677185058594,46.08106231689453,45.86939239501953,47.09772872924805,47.97820281982422,46.36773681640625
6129632,169.99078369140625,143.919677734375,157.7219696044922,140.75782775878906,153.1152801513672,163.87315368652344,156.4059295654297,149.37527465820312,159.280029296875,139.42120361328125,158.1245880126953,141.36805725097656,152.34022521972656
6130752,90.67709350585938,89.56059265136719,93.0747299194336,90.87136840820312,91.16539764404295,90.3336944580078,92.0456085205078,92.07795715332033,90.5962905883789,93.1753387451172,92.63511657714844,89.45136260986328,92.56826782226562
6131884,26.564754486083984,27.25603675842285,26.692886352539062,25.769981384277344,26.944639205932617,25.92602157592773,25.975542068481445,26.618497848510746,25.206233978271484,26.41628074645996,27.076610565185547,25.524438858032227,26.029157638549805
6139561,96.54356384277344,99.87101745605467,99.81932830810548,97.16368865966795,97.69524383544922,94.35008239746094,98.20085144042967,95.96228790283205,96.0422134399414,95.58779907226562,101.10323333740234,97.3423080444336,94.1319351196289
6140947,46.22505187988281,48.079532623291016,46.96420669555664,48.11479568481445,47.36878967285156,46.74342346191406,49.79228210449219,47.03081130981445,48.43295669555664,49.01416015625,47.08326721191406,48.352046966552734,48.64470291137695
6142229,89.56356811523438,91.9010772705078,87.7424545288086,87.43584442138672,89.73562622070312,87.3426513671875,90.59402465820312,90.24301147460938,89.6827621459961,92.28990173339844,88.74939727783203,87.65179443359375,88.13196563720703
6143256,110.60308074951172,116.40748596191406,113.33255004882812,112.32047271728516,112.23966217041016,113.38937377929688,118.97785949707033,115.65133666992188,115.56761932373048,113.87676239013672,113.99209594726562,115.14743041992188,110.5923309326172
6144777,123.37537384033205,125.18830108642578,123.0863037109375,125.6916275024414,126.4380874633789,122.98674011230467,125.03108978271484,127.7577133178711,124.0648956298828,124.88750457763672,122.92133331298828,127.08122253417967,125.67244720458984
6191190,116.22199249267578,118.58218383789062,116.6794662475586,117.80045318603516,117.4463348388672,121.0685043334961,118.10369110107422,116.39802551269533,117.1090316772461,119.12589263916016,118.4190902709961,120.89569091796876,119.60018157958984
6203503,29.17734718322754,30.111373901367188,28.36983299255371,28.546777725219727,28.914581298828125,28.379077911376957,29.52959632873535,28.537635803222656,27.79034996032715,29.316415786743164,29.5671329498291,29.08541488647461,29.98716354370117
6205783,31.6995849609375,31.53110885620117,32.84296798706055,31.92088508605957,31.422142028808597,33.45185089111328,32.80141067504883,32.92292022705078,31.613117218017575,31.1610050201416,32.66916275024414,32.1772575378418,32.154266357421875
6209377,51.56890487670898,50.992637634277344,50.49609375,51.131649017333984,52.0017204284668,51.322998046875,50.16386032104492,50.46780014038086,52.846473693847656,50.43191909790039,51.514068603515625,51.78074645996094,49.21599197387695
6210603,109.10050964355467,110.5976104736328,111.87234497070312,109.8328857421875,113.85700988769533,112.4970245361328,111.64061737060548,113.89314270019533,113.62516021728516,112.15847778320312,111.276123046875,115.0344009399414,110.34381103515624
6210900,45.77658081054688,42.69236755371094,44.94225692749024,43.54772567749024,43.95208740234375,43.7241096496582,44.59733581542969,43.057228088378906,44.640411376953125,44.145057678222656,45.35161209106445,44.71142578125,45.98979187011719
6211965,73.09474182128906,72.65901184082031,71.64808654785156,73.0447006225586,72.43667602539062,70.381591796875,73.19970703125,72.94209289550781,71.66950225830078,73.1479263305664,71.12449645996094,71.24335479736328,72.48529052734375
6212600,139.74172973632812,151.68771362304688,146.79937744140625,146.7858428955078,151.63983154296875,145.54794311523438,148.5589599609375,149.57107543945312,150.83108520507812,153.49072265625,147.483154296875,148.34747314453125,150.9987030029297
6221548,109.46587371826172,110.77486419677734,105.53180694580078,109.98958587646484,110.02883911132812,112.7292251586914,107.58284759521484,102.69493103027344,111.62529754638672,111.16731262207033,111.21480560302734,120.49455261230467,114.88388061523438
6230903,64.82508850097656,63.550514221191406,65.74128723144531,65.95849609375,65.41732788085938,67.45687866210938,67.20745849609375,64.12187957763672,67.20172119140625,66.50642395019531,65.80445861816406,64.37846374511719,67.69314575195312
6271732,31.615633010864254,32.203094482421875,31.590476989746094,30.86798477172852,31.216318130493164,31.476293563842773,32.93793487548828,30.04421806335449,30.77092742919922,30.528549194335938,32.56405258178711,30.52722549438477,30.51884651184082
6283995,194.3973388671875,189.66429138183597,188.7221527099609,184.43096923828125,201.45376586914065,195.30133056640625,181.80792236328125,192.9964904785156,189.8711853027344,192.21751403808597,192.59133911132807,185.9684295654297,186.4995574951172
6284035,21.81524085998535,21.73967742919922,20.20768165588379,21.652610778808597,21.42464637756348,21.28587532043457,21.676729202270508,20.46591186523437,20.98941802978516,20.51359367370605,20.57695960998535,20.522565841674805,21.056303024291992
6286142,13.069270133972168,12.49356460571289,13.167798042297363,13.06997013092041,12.631293296813965,12.733535766601562,13.18423557281494,12.62698745727539,12.414883613586426,12.600293159484863,12.794939994812012,12.34920597076416,12.852862358093262
6287950,34.4648323059082,34.55780029296875,35.53916549682617,36.00205993652344,35.32785415649414,35.14839172363281,35.84444046020508,34.87572479248047,34.24906921386719,36.94845962524414,37.45405578613281,34.86387634277344,36.53567886352539
6288543,25.121068954467773,25.620927810668945,24.131103515625,25.357635498046875,25.219314575195312,25.915298461914062,25.792951583862305,24.79233169555664,24.18257141113281,26.111223220825195,24.09736633300781,25.08019256591797,25.116188049316406
6289573,28.051807403564453,28.079633712768555,28.043439865112305,27.120004653930664,28.803688049316406,28.602027893066406,28.146142959594727,27.659151077270508,28.053024291992188,28.02098655700684,28.786869049072266,28.368337631225582,28.523202896118164
6292367,34.44205856323242,34.32916641235352,36.454689025878906,35.284786224365234,33.21038818359375,34.14280700683594,33.97700881958008,35.04898834228516,35.2388916015625,35.24678421020508,34.45330047607422,34.76235580444336,34.48052978515625
6292598,44.48506546020508,42.79117584228516,41.28564453125,43.21212005615234,43.47926330566406,41.56479644775391,41.50038528442383,43.6338996887207,41.26752853393555,42.72678756713867,43.3671760559082,42.431922912597656,40.56615447998047
6292632,34.887264251708984,35.182979583740234,35.552669525146484,33.90074157714844,37.176002502441406,36.08910751342773,35.30659484863281,35.160484313964844,35.61980438232422,36.026031494140625,36.08892059326172,35.069427490234375,34.309749603271484
6303699,108.62007904052734,104.58565521240234,101.94302368164062,108.2604522705078,109.48204040527344,104.32324981689452,104.9087142944336,104.14346313476562,103.97139739990234,105.48199462890624,105.57190704345705,103.9001922607422,109.30451965332033
6304676,93.66959381103516,90.37238311767578,92.3854751586914,90.6306381225586,92.53656005859376,88.95206451416016,89.08817291259766,88.07817840576172,88.94454956054688,88.84591674804688,89.04812622070312,86.3250732421875,89.0798568725586
6304807,192.7268218994141,186.01080322265625,189.4642791748047,189.20379638671875,188.57571411132807,186.10487365722656,194.5751190185547,191.21913146972656,196.1416778564453,187.0939178466797,198.5146942138672,192.22691345214844,192.11866760253903
6350696,177.6955108642578,193.5228271484375,183.81277465820312,188.0566253662109,190.6133270263672,188.25733947753903,187.5591583251953,187.0544891357422,180.2080841064453,188.5689849853516,183.1121826171875,181.12461853027344,184.5611267089844
6350918,33.33293151855469,30.59650039672852,32.312713623046875,33.28125,33.43568420410156,32.7318115234375,32.03477478027344,31.772375106811523,33.55017852783203,31.443538665771484,31.032381057739254,32.67481994628906,31.203149795532227
6352802,79.58517456054688,76.58211517333984,77.75581359863281,78.53390502929688,76.03887176513672,79.2871322631836,77.15977478027344,74.56832885742188,75.48241424560547,76.8488998413086,75.38689422607422,73.54125213623047,77.162109375
6356038,38.60131454467773,40.14261245727539,39.54005813598633,38.70125579833984,40.456356048583984,39.38462066650391,38.93518829345703,37.362003326416016,38.17218780517578,38.38480758666992,39.57268524169922,39.871368408203125,39.45927429199219
6361986,159.55780029296875,156.4873504638672,158.66075134277344,159.27879333496094,156.48313903808594,162.45191955566406,156.55282592773438,157.25320434570312,163.13613891601562,159.22984313964844,157.9248809814453,160.1630859375,156.03338623046875
6363181,27.44087028503418,28.13197898864746,28.22364044189453,28.253915786743164,27.09073638916016,27.87709617614746,27.367454528808597,27.37533569335937,27.67020797729492,26.55809783935547,27.16936683654785,27.47843742370605,26.91979217529297
6363792,39.71427917480469,38.10089111328125,39.66166305541992,39.88935470581055,38.591068267822266,40.17174530029297,40.071537017822266,40.98728942871094,40.39633560180664,40.26688766479492,39.03726959228516,39.31919479370117,40.94389724731445
6363813,39.65760040283203,39.74694061279297,41.10832214355469,40.818843841552734,41.120635986328125,41.66969680786133,41.6434211730957,40.6644401550293,41.6465072631836,39.48331451416016,41.781837463378906,41.42536163330078,40.48013687133789
6365511,82.95185852050781,77.29483032226562,76.89274597167969,76.87562561035156,76.28707122802734,75.9245834350586,76.89567565917969,77.93588256835938,78.31068420410156,78.73945617675781,76.80615234375,76.58411407470703,77.27711486816406
6368800,52.146602630615234,52.66143035888672,52.29137420654297,51.51382827758789,52.38496780395508,53.30031204223633,55.40492630004883,51.90094757080078,52.28228759765625,51.20689010620117,50.49726104736328,53.10007858276367,54.1390495300293
6370549,10.976151466369627,11.702192306518556,10.675413131713867,11.107916831970217,11.356208801269531,11.254619598388672,10.58629322052002,11.47805881500244,11.52863311767578,11.388223648071287,11.060708999633787,11.769935607910156,10.997225761413574
6372328,43.14360427856445,43.95271301269531,44.27292251586914,41.36817169189453,42.08829879760742,42.59225463867188,42.09375,42.097747802734375,42.718482971191406,41.672019958496094,43.75859069824219,43.74852752685547,43.86661148071289
6380975,142.441162109375,147.6339111328125,142.6840057373047,150.40451049804688,152.25970458984375,151.3954620361328,150.56585693359375,147.9366912841797,146.17042541503906,142.26040649414062,151.30654907226562,150.7396240234375,147.4076385498047
6382830,21.98392677307129,24.326435089111328,22.659639358520508,23.23149681091309,23.32840156555176,23.62546730041504,24.35974502563477,22.44681930541992,23.41628837585449,23.10797500610352,22.71185874938965,22.47587013244629,24.5538330078125
6385325,51.87079620361328,53.31999206542969,54.395538330078125,55.26121520996094,52.12739944458008,53.08538818359375,53.1252555847168,54.85213851928711,54.036888122558594,53.80651092529297,54.74030685424805,51.04743957519531,53.86743927001953
6428602,89.22898864746094,91.18128967285156,90.57291412353516,91.76780700683594,88.6315689086914,86.67876434326172,85.31167602539062,86.5945053100586,87.51942443847656,89.18701934814453,92.14885711669922,85.41404724121094,88.96684265136719
6431857,32.99417495727539,33.1070671081543,32.3557243347168,32.54246520996094,33.02518844604492,35.366249084472656,32.56974029541016,33.41081237792969,33.53029251098633,33.67374420166016,33.078453063964844,34.56888198852539,33.18144989013672
6437115,91.23143768310548,89.11539459228516,89.16149139404297,90.2867202758789,89.50041198730469,86.5936050415039,89.70072937011719,89.500732421875,87.04658508300781,86.85131072998047,88.77490997314453,88.88314056396484,88.95133209228516
6441442,142.96832275390625,145.41249084472656,141.48171997070312,147.10569763183594,145.8351593017578,141.52381896972656,141.75872802734375,144.2894287109375,144.3765106201172,141.9176483154297,134.5691680908203,144.2279815673828,150.30059814453125
6444595,19.80695343017578,20.507884979248047,20.494407653808597,20.30826759338379,21.744768142700195,21.05210304260254,21.824806213378903,21.49609375,20.93638229370117,21.247085571289062,20.61024284362793,20.285675048828125,20.81429100036621
6447552,60.139892578125,59.60950469970703,58.39337921142578,62.48386764526367,60.83404159545898,60.38775253295898,59.03697967529297,60.23667144775391,59.55517578125,60.19668960571289,60.6118278503418,60.31544494628906,59.378265380859375
6447817,32.23387908935547,32.694278717041016,32.92793655395508,30.632230758666992,32.449825286865234,32.24806594848633,32.27681350708008,32.38650131225586,31.73685646057129,32.29277038574219,33.07371520996094,31.95648765563965,32.560829162597656
6451238,31.344560623168945,31.080612182617188,30.4980525970459,32.26293182373047,31.133962631225582,30.99893951416016,29.960506439208984,30.09733390808105,30.78811264038086,31.59339904785156,31.380613327026367,31.23264503479004,30.01097679138184
6465075,88.28687286376953,85.09288787841797,84.5676498413086,86.0220947265625,84.24541473388672,85.87344360351562,82.20105743408203,84.84288787841797,84.6524429321289,84.39720153808594,84.80254364013672,85.52482604980469,84.88978576660156
6507794,199.69430541992188,204.7939910888672,191.6902008056641,199.61868286132807,200.5452880859375,201.60533142089844,197.7683868408203,195.0977325439453,203.6212615966797,193.82073974609372,199.3093414306641,199.05007934570312,200.5730438232422
6508328,38.00260543823242,38.81584548950195,38.87021255493164,38.1295051574707,39.15916442871094,38.67558670043945,39.03248977661133,38.14475631713867,37.80910873413086,38.74674987792969,38.87716674804688,39.40415954589844,38.80236053466797
6508943,32.51212692260742,34.25669479370117,34.71506118774414,32.79280471801758,33.25893020629883,34.12797164916992,34.43678283691406,34.70809555053711,34.37336730957031,33.959564208984375,34.19352722167969,33.66447448730469,34.51267623901367
6510447,37.05253982543945,37.12687683105469,35.682945251464844,37.97514724731445,36.11575698852539,36.949440002441406,36.50638961791992,35.19519805908203,36.50874328613281,37.97391891479492,37.36933517456055,37.28334426879883,35.79219436645508
6519747,33.842620849609375,31.768251419067383,31.958576202392575,33.26823425292969,32.7433967590332,33.15769577026367,31.822378158569336,31.425487518310547,32.21851348876953,32.26054763793945,32.76676559448242,32.45629119873047,32.55960464477539
6521094,49.56433868408203,46.82099914550781,47.724796295166016,48.33730316162109,47.24085235595703,47.07432556152344,48.2829475402832,46.29171371459961,47.86916732788086,47.01482009887695,47.91016387939453,44.24640274047852,47.98495864868164
6521522,88.56158447265625,89.45327758789062,89.84532928466797,88.79479217529297,87.24127197265625,85.73048400878906,86.22296142578125,88.03317260742188,86.66436767578125,89.00384521484375,87.34166717529297,88.82144165039062,91.20594787597656
6522553,56.37981796264648,56.93223190307617,57.76705551147461,58.1376953125,56.84681701660156,58.96049118041992,57.88429260253906,58.24391555786133,57.57674407958984,57.86689758300781,59.34302520751953,57.435359954833984,55.34496307373047
6522569,149.6772003173828,154.9633331298828,154.6007537841797,152.7300262451172,151.0642852783203,154.0745849609375,157.80528259277344,159.10340881347656,155.60592651367188,160.72354125976562,157.95791625976562,152.4259796142578,149.6788330078125
6522571,37.572296142578125,36.372596740722656,37.54599380493164,37.28752899169922,37.10460662841797,37.43716812133789,38.0986328125,37.546234130859375,36.88874816894531,36.87234115600586,35.27159118652344,36.71382141113281,36.60785675048828
6526417,68.99251556396484,70.27749633789062,71.49555206298828,69.7627182006836,72.24397277832031,70.62696075439453,70.94471740722656,72.21131896972656,71.34774017333984,70.88585662841797,71.3792724609375,71.3429946899414,70.91635131835938
6526657,23.33867454528809,24.26351547241211,24.52251434326172,24.01727867126465,23.543472290039062,24.222618103027344,25.160066604614254,25.00254821777344,24.947717666625977,24.28351783752441,25.34196662902832,24.55076789855957,23.74734115600586
6527211,28.51910781860352,28.453575134277344,28.80744361877441,28.665462493896484,28.832719802856445,28.07181167602539,29.3687686920166,30.18704605102539,28.50787734985352,28.94899177551269,28.291624069213867,28.87715148925781,29.477191925048828
6528048,31.112672805786133,30.505430221557617,30.059783935546875,29.92123794555664,30.987497329711918,31.08419609069824,30.725982666015625,31.13842391967773,30.75360107421875,30.743751525878903,30.685914993286133,30.11210060119629,31.649227142333984
6528297,37.72881317138672,35.8688850402832,38.67933654785156,36.63800430297852,37.43700408935547,37.75106430053711,37.25831985473633,37.349552154541016,37.15323257446289,38.632572174072266,37.81608200073242,36.84717559814453,37.8260498046875
6528720,45.68385314941406,46.27552795410156,46.17705154418945,45.64756774902344,47.52946853637695,46.10092544555664,45.83871841430664,46.56240463256836,44.17475509643555,45.24352645874024,45.839988708496094,46.486305236816406,46.45863723754883
6528757,32.53841018676758,33.27604293823242,32.755027770996094,32.816593170166016,31.961313247680664,33.256683349609375,32.1733283996582,33.17253494262695,32.86155319213867,33.41487503051758,33.67271041870117,33.65647506713867,32.463436126708984
6528942,38.76594924926758,39.387638092041016,40.25484085083008,41.01936721801758,41.7822151184082,41.06381988525391,41.00373077392578,41.47282791137695,40.59724426269531,39.57032012939453,39.41035842895508,40.602760314941406,39.51432418823242
6531550,46.064697265625,43.52045822143555,44.82610321044922,45.98477935791016,45.62921524047852,44.694297790527344,45.20858001708984,46.132911682128906,45.48313522338867,43.80283737182617,45.649444580078125,43.2529182434082,44.38491439819336
6531581,23.69230461120605,24.03206443786621,23.7689208984375,23.694425582885746,22.913450241088867,24.45467758178711,23.752445220947266,23.7813720703125,22.490034103393555,22.428489685058597,23.62277030944824,24.14676094055176,23.190547943115234
6546685,159.3426513671875,149.79844665527344,156.53598022460938,154.61611938476562,154.98553466796875,151.7177734375,158.15835571289062,165.3411407470703,162.5648651123047,159.2618408203125,162.94190979003906,162.24496459960938,162.72271728515625
6546755,83.68306732177734,86.88996124267578,82.45279693603516,87.05101013183594,87.12071228027344,83.61395263671875,84.363525390625,85.51280212402344,85.02403259277344,85.05094909667969,84.13068389892578,86.1104736328125,84.14826202392578
6547007,39.5247802734375,36.84462738037109,38.74979019165039,37.60153579711914,38.0293083190918,38.277435302734375,40.42497634887695,36.641788482666016,37.51184844970703,37.60082244873047,36.62278366088867,38.33734130859375,36.94199752807617
6579495,83.31074523925781,88.01898956298828,86.84723663330078,83.63174438476562,84.80374908447266,85.30509185791016,86.79875946044922,86.27002716064453,87.1094741821289,84.75476837158203,87.5294189453125,87.63719177246094,89.04039764404297
6580479,35.722713470458984,36.5078125,34.65658187866211,35.1466178894043,35.51768112182617,34.88044738769531,37.04140472412109,35.63706588745117,33.085174560546875,35.650146484375,36.02252197265625,35.734920501708984,36.77882766723633
6590195,108.93138122558594,110.62530517578124,111.73749542236328,114.1434555053711,106.44145965576172,109.89041900634766,116.00054931640624,112.33668518066406,111.08087158203124,111.66053771972656,110.97889709472656,109.94467163085938,109.3661651611328
6590381,57.12703323364258,56.655723571777344,54.30854415893555,51.377716064453125,53.63941955566406,54.36304473876953,54.37947463989258,53.80014801025391,51.96610641479492,51.24254989624024,55.58868789672852,53.30221557617188,53.6541748046875
6590642,29.62464904785156,30.443897247314453,29.5654296875,29.728763580322266,29.18870735168457,28.96116828918457,29.141817092895508,30.449981689453125,29.63193702697754,29.508472442626957,30.35331344604492,29.54790496826172,29.58692741394043
6591336,24.642953872680664,24.181171417236328,24.621715545654297,24.463848114013672,24.5989990234375,24.21163558959961,24.23787498474121,23.96405029296875,24.151599884033203,24.418148040771484,24.37496757507324,24.59835624694824,24.52422332763672
6592034,141.2364959716797,141.87660217285156,145.9462432861328,146.66871643066406,145.30197143554688,141.8083953857422,142.5135955810547,146.0733642578125,137.3250274658203,143.70184326171875,138.58294677734375,144.8024444580078,141.0479736328125
6593623,37.32144165039063,37.26540756225586,37.27653884887695,37.97448348999024,38.29727935791016,36.211307525634766,38.7776985168457,37.67681884765625,37.7585563659668,36.31747055053711,38.17670440673828,36.68760681152344,39.02571868896485
6593627,35.201011657714844,35.04263687133789,34.50975799560547,37.15841293334961,35.829566955566406,36.591552734375,34.92180252075195,34.227752685546875,35.08195114135742,35.657772064208984,35.083370208740234,36.05006790161133,37.11931610107422
6603506,30.92278480529785,31.25808334350586,32.541778564453125,32.346195220947266,31.798288345336918,31.008691787719727,31.85045623779297,30.82903289794922,31.050180435180664,32.264896392822266,32.092960357666016,33.90497589111328,31.85307884216309
6604616,29.316770553588867,29.922100067138672,29.108680725097656,28.7051944732666,29.745576858520508,30.037431716918945,29.78894805908203,28.558809280395508,29.057477951049805,29.33572769165039,28.97315788269043,28.207429885864254,29.35608291625977
6604620,118.09928131103516,120.26022338867188,121.73310089111328,119.14884948730467,115.3951187133789,116.6712646484375,115.23577880859376,117.4463348388672,119.93287658691406,115.81169128417967,121.29669189453124,123.59297943115234,117.98076629638672
6606106,32.38125991821289,32.16072082519531,31.505821228027344,32.3621711730957,32.687782287597656,32.96148681640625,32.08366775512695,32.883934020996094,31.04452896118164,32.053226470947266,30.793359756469727,31.280303955078125,31.56412696838379
6606484,190.00277709960935,188.89276123046875,193.1519775390625,186.8946685791016,189.7069854736328,189.9686737060547,189.0246124267578,189.51161193847656,191.6552734375,180.7949981689453,190.67247009277344,183.73670959472656,184.9735565185547
6606904,47.29496765136719,46.51425552368164,45.80192947387695,47.25022888183594,46.73189163208008,44.564208984375,47.374210357666016,44.93772888183594,46.81976318359375,45.70767211914063,46.41424179077149,45.47151184082031,46.443336486816406
6612480,56.13783645629883,56.54558944702149,54.49150848388672,55.59712600708008,56.0399169921875,56.8777961730957,55.2468376159668,56.02622985839844,56.207820892333984,56.081573486328125,55.01180267333984,56.13282775878906,56.263484954833984
6613293,35.14637756347656,35.94507598876953,35.28865432739258,34.936702728271484,34.87788009643555,36.01325607299805,34.904659271240234,35.397918701171875,35.233543395996094,35.96629333496094,34.88836669921875,35.53295135498047,36.80191421508789
6620507,176.66380310058594,182.7709197998047,174.3007049560547,176.0233154296875,174.9928436279297,181.2355194091797,181.61448669433597,176.59912109375,170.1384735107422,167.4232177734375,178.31182861328125,171.88192749023438,170.16201782226562
6676597,67.96439361572266,68.27216339111328,68.5634765625,69.35073852539062,69.86528015136719,68.76029205322266,66.69325256347656,68.84199523925781,69.42852783203125,69.9311294555664,67.64452362060547,67.32655334472656,67.71607971191406
6676788,30.047096252441406,27.941699981689453,29.193506240844727,29.48326873779297,30.063159942626957,29.23247718811035,28.985822677612305,29.331314086914062,29.438573837280277,29.259611129760746,29.224124908447266,29.587146759033203,29.728248596191406
6677387,30.834577560424805,28.935400009155277,30.17264747619629,29.433015823364254,29.892990112304688,28.84159278869629,28.59662628173828,29.697689056396484,28.989315032958984,28.935001373291016,28.601415634155277,30.93303108215332,30.51414680480957
6678433,109.43246459960938,110.35926055908205,108.91374206542967,108.25498962402344,108.49523162841795,107.07453918457033,107.47665405273438,106.6035614013672,106.82911682128906,106.62972259521484,110.12933349609376,109.64263153076172,108.8709945678711
6680734,18.09450340270996,18.805788040161133,17.420103073120117,17.501628875732422,17.816076278686523,17.384925842285156,18.530662536621094,17.413257598876953,17.655132293701172,17.89592742919922,17.41680335998535,17.556934356689453,16.835372924804688
6688318,97.98307800292967,101.7438735961914,101.01290893554688,99.59225463867188,101.2286376953125,97.86183166503906,98.79259490966795,100.32640838623048,98.34716796875,96.50273895263672,100.14547729492188,96.86663818359376,97.29165649414062
6690139,111.98387145996094,114.29457092285156,113.98133850097656,112.22980499267578,111.60550689697266,112.68553924560548,112.1577377319336,112.9062957763672,114.759765625,114.62395477294922,111.98817443847656,112.0985870361328,115.90945434570312
6692078,29.528276443481445,30.42133331298828,28.98879051208496,30.15006256103516,30.55808448791504,30.628002166748047,29.836788177490234,29.09766387939453,29.906343460083008,30.483766555786133,30.90424346923828,29.34732437133789,29.905851364135746
6693110,68.8193359375,68.25527954101562,66.46090698242188,70.89533233642578,69.51786804199219,66.5211181640625,68.71453857421875,69.2860107421875,66.05803680419922,68.46199798583984,69.94166564941406,68.45709228515625,71.11701965332031
6694150,79.3904037475586,83.29019165039062,81.5984878540039,84.53656768798828,81.2953872680664,81.25282287597656,81.85186767578125,80.65087127685547,81.28922271728516,86.30204772949219,81.04971313476562,80.77376556396484,86.11536407470703
6695665,57.16842651367188,57.64179992675781,59.63873672485352,59.76729965209961,59.11930847167969,59.68701553344727,60.1876335144043,62.12745666503906,58.72508239746094,60.86819839477539,58.92116165161133,60.748138427734375,58.85274124145508
6696387,79.54551696777344,77.76437377929688,79.25025177001953,79.29803466796875,76.90530395507812,79.53070831298828,79.54219818115234,79.0311050415039,78.40282440185547,77.90106201171875,77.82670593261719,79.00243377685547,79.65869903564453
6696436,25.15157890319824,25.260475158691406,24.494050979614254,24.89679527282715,25.343711853027344,24.24227905273437,25.236328125,25.397201538085938,24.242958068847656,25.472505569458008,23.96757698059082,24.762523651123047,24.13629722595215
6705642,46.90717315673828,46.9880485534668,46.85136413574219,46.109405517578125,46.221981048583984,48.98435592651367,46.7730598449707,47.75932693481445,45.35019302368164,47.495548248291016,47.14927673339844,47.30586242675781,48.35025405883789
6762022,41.05224609375,42.58649063110352,40.87223434448242,39.125953674316406,39.928672790527344,41.07721328735352,41.06137466430664,40.3808708190918,41.043365478515625,41.68178939819336,41.62445068359375,39.85356903076172,41.15285110473633
6764685,116.6785659790039,118.33402252197266,112.1525650024414,116.0191421508789,117.82794189453124,118.37515258789062,115.504638671875,118.48001861572266,118.5784683227539,115.55378723144533,118.7357177734375,116.0542449951172,115.79446411132812
6764900,45.50004196166992,47.15485382080078,45.98373031616211,45.28382873535156,46.25481796264648,46.63055038452149,46.19154357910156,45.75666809082031,46.10596084594727,45.618919372558594,45.59638595581055,45.45929336547852,45.50652313232422
6767249,39.71763610839844,38.25242614746094,39.9517936706543,38.68994140625,38.22940826416016,37.53377532958984,37.22957229614258,38.38386917114258,38.19018173217773,39.83258056640625,38.012962341308594,37.441444396972656,38.65679931640625
6768319,55.08768844604492,52.97090530395508,55.00425338745117,55.16992950439453,54.66814422607422,54.83154296875,53.292236328125,54.6988525390625,55.10589599609375,54.73390579223633,53.21485137939453,53.56378173828125,55.07843399047852
6774693,99.14441680908205,99.55027770996094,98.74547576904295,99.30451202392578,97.71691131591795,97.99696350097656,102.73411560058594,98.6203842163086,99.53514099121094,98.59039306640624,97.2944107055664,99.25919342041016,97.50399017333984
6774769,34.972373962402344,34.710487365722656,34.76576232910156,34.70560073852539,35.07200622558594,35.77620315551758,35.980987548828125,34.82818984985352,34.10090255737305,35.813655853271484,34.62328338623047,34.67280578613281,34.38762664794922
6778789,31.867027282714844,30.575092315673828,31.00646209716797,31.64476203918457,31.540691375732425,32.08500671386719,31.033130645751957,30.987199783325195,31.713335037231445,32.11043167114258,30.482728958129883,33.15580368041992,31.61164283752441
6780222,124.95238494873048,126.49161529541016,127.31047058105467,125.29349517822266,127.21405792236328,126.62932586669922,129.96331787109375,125.09542083740234,127.56659698486328,123.20211029052734,119.81409454345705,128.85569763183594,127.76620483398438
6780396,110.45059967041016,111.94084167480467,114.15128326416016,115.65768432617188,111.18202209472656,111.79339599609376,111.55399322509766,114.71900939941406,115.32469177246094,113.88739013671876,113.75454711914062,114.16683197021484,109.11685943603516
6780490,38.161720275878906,38.07172393798828,38.95653533935547,37.86936950683594,37.68514633178711,39.0445671081543,38.45048522949219,37.77554702758789,38.6014518737793,36.89779281616211,37.861324310302734,37.71823120117188,39.26383590698242
6781023,101.93731689453124,100.60355377197266,98.4813995361328,98.53507232666016,99.05791473388672,100.78015899658205,99.43379974365234,99.33406829833984,98.53791046142578,101.07853698730467,100.26143646240234,100.0771026611328,97.52853393554688
6785523,48.32073593139648,49.652740478515625,48.724388122558594,48.88966751098633,50.62335968017578,49.98339080810547,49.23515319824219,48.84894180297852,50.65993118286133,49.13744354248047,49.45939636230469,50.93462753295898,49.94300079345703
6786398,99.31061553955078,95.4378662109375,96.0561065673828,90.77112579345705,95.65819549560548,95.09955596923828,93.54371643066406,97.409423828125,93.02793884277344,94.6541748046875,92.3244857788086,91.96308135986328,93.86221313476562
6791309,27.99071311950684,27.699411392211918,27.0920524597168,28.371990203857425,27.69977760314941,27.39438247680664,28.30243682861328,27.82577514648437,27.917198181152344,28.456247329711918,28.38654899597168,28.712207794189453,28.369264602661133
6837256,36.77276992797852,35.933109283447266,34.83966445922852,34.53983688354492,35.37564468383789,36.29792404174805,35.47846221923828,33.30586242675781,36.93952560424805,35.233299255371094,34.97905731201172,35.45795822143555,35.78728103637695
6849167,33.7251091003418,35.080806732177734,36.98060989379883,34.41697692871094,34.90617370605469,35.43046569824219,33.825653076171875,35.28218460083008,35.13022994995117,36.1732292175293,33.99045181274414,35.09539031982422,34.35980224609375
6853040,29.48594093322754,28.128936767578125,28.69132232666016,29.86444091796875,29.509784698486328,28.61800765991211,28.575464248657227,29.175168991088867,29.0587215423584,29.912189483642575,29.179855346679688,29.798614501953125,28.721887588500977
6853465,88.19597625732422,85.39241027832031,86.45075225830078,88.36717224121094,86.21290588378906,88.5108871459961,92.11254119873048,85.12017059326172,89.11894226074219,87.21464538574219,87.3547134399414,88.24738311767578,83.64871215820312
6853779,11.329050064086914,11.66128635406494,10.842634201049805,11.494182586669922,12.38263988494873,11.337322235107422,11.117915153503418,10.82236671447754,10.506600379943848,11.486427307128906,11.317096710205078,11.877724647521973,10.653250694274902
6854391,63.94132232666016,62.15562057495117,63.27019882202149,61.81232833862305,63.304420471191406,63.17312240600586,64.4607925415039,63.8806037902832,61.63846206665039,63.20418548583984,62.20941925048828,60.579708099365234,62.06541442871094
6860649,107.63123321533205,108.43282318115234,110.3094711303711,110.32176208496094,113.8761978149414,110.2697525024414,109.27986145019533,110.5851058959961,105.84837341308594,110.03016662597656,109.3734893798828,104.79560089111328,106.94664764404295
6861403,62.08245468139648,63.42418670654297,62.41434097290039,62.68551254272461,61.17498779296875,62.00493240356445,62.29938888549805,59.70379257202149,64.84477233886719,62.720848083496094,63.73199844360352,61.45677947998047,61.14980316162109
6863017,36.01848602294922,33.96353530883789,34.92813873291016,34.328712463378906,32.660186767578125,34.25972366333008,34.052093505859375,33.97465896606445,34.02119064331055,34.70646667480469,33.921024322509766,34.1398811340332,34.33131408691406
6863185,58.33357620239258,60.01255416870117,58.51116561889648,58.71528244018555,59.93008041381836,58.64833831787109,60.58634185791016,60.200042724609375,58.50170516967773,58.944278717041016,59.48704528808594,59.40536117553711,59.11999130249024
6864995,43.02521133422852,41.50792694091797,42.82378005981445,43.28825378417969,42.31807327270508,41.3344841003418,41.76493453979492,40.47085189819336,40.04387283325195,40.5619010925293,40.88491439819336,42.18894958496094,39.920223236083984
6866396,44.86811828613281,43.36596298217773,45.56303024291992,41.974369049072266,42.4515266418457,42.67159652709961,44.60421752929688,43.18836975097656,44.59638214111328,43.99708557128906,44.908653259277344,44.323760986328125,43.12419891357422
6866992,105.41490173339844,108.04617309570312,104.29639434814452,106.78549194335938,111.3580093383789,109.87799072265624,107.81166076660156,107.6999740600586,105.55817413330078,108.1578598022461,99.22691345214844,107.7639617919922,108.13939666748048
6870080,30.721336364746094,29.882539749145508,31.040943145751957,30.62583351135254,30.605287551879883,31.55291748046875,28.7959098815918,31.39406967163086,30.73090171813965,29.3553409576416,30.48600196838379,30.55660820007324,30.23121833801269
6870779,54.37245941162109,54.293983459472656,52.04361724853516,54.35619354248047,54.01215362548828,53.92131805419922,52.9900016784668,53.88014221191406,52.12662506103516,53.36441802978516,53.611366271972656,54.65030288696289,53.01974105834961
6871105,50.62153625488281,50.50015640258789,50.21413040161133,51.849159240722656,49.76165008544922,51.25386047363281,50.91590881347656,48.54159927368164,49.20529556274414,50.557037353515625,48.36440658569336,50.06785202026367,49.5362663269043
6871472,24.78497695922852,26.00542640686035,25.922420501708984,25.077878952026367,25.42106819152832,25.32316398620605,23.247482299804688,24.275774002075195,24.85044288635254,25.7399845123291,25.340978622436523,24.94155502319336,25.226119995117188
6875569,106.1041259765625,108.85934448242188,104.08350372314452,101.80298614501952,108.19878387451172,105.0013656616211,104.5093231201172,105.0004425048828,104.73763275146484,106.04898071289062,106.79369354248048,107.6642074584961,105.03722381591795
6876162,81.25821685791016,82.38909149169922,80.26632690429688,83.30619812011719,82.39569854736328,83.56208038330078,81.08300018310547,79.99236297607422,82.99280548095703,81.73980712890625,81.73290252685547,81.62810516357422,82.49110412597656
6934780,27.92471694946289,26.28790283203125,26.222803115844727,26.11797523498535,26.40086936950684,28.365745544433597,27.649747848510746,27.79310417175293,27.108945846557617,26.3834171295166,26.38703155517578,26.684329986572266,26.666667938232425
6936091,90.83338928222656,89.9904556274414,92.20631408691406,92.95176696777344,89.7758560180664,90.76766204833984,89.49488067626953,92.87775421142578,89.85645294189453,91.45777130126952,92.15044403076172,92.48161315917967,92.14701080322266
6936796,22.70219039916992,22.59322166442871,22.306869506835938,22.28550338745117,22.93124389648437,22.427873611450195,23.02538681030273,22.926071166992188,22.36439514160156,22.0933895111084,23.506078720092773,23.18882942199707,23.40623664855957
6937017,95.78678894042967,93.9992218017578,99.33180236816406,95.89469909667967,95.0815200805664,97.90989685058594,96.90950775146484,96.75933074951172,94.79354095458984,98.18328094482422,96.36553955078124,99.3686981201172,95.9243392944336
6939158,29.86042594909668,28.917430877685547,28.56721305847168,29.094438552856445,30.022199630737305,28.79708671569824,29.367082595825195,29.3164005279541,28.55091667175293,29.581478118896484,29.42495346069336,29.480955123901367,28.826316833496094
6945941,116.5784912109375,113.96920013427734,116.69003295898438,117.87252044677734,114.64510345458984,117.7492446899414,119.81981658935548,118.42728424072266,119.15362548828124,116.71771240234376,116.57170867919922,119.51873016357422,116.41323852539062
6946219,122.4536361694336,122.69527435302734,120.24668884277344,123.39427185058594,119.2528305053711,119.6278305053711,120.29898071289062,120.815673828125,121.7594985961914,123.06063079833984,119.2353515625,120.76958465576172,121.3735580444336
6951925,43.85605239868164,42.67153549194336,45.46813201904297,45.20827102661133,43.5153923034668,45.23747634887695,43.984493255615234,45.91480255126953,43.96742248535156,45.3216438293457,45.872676849365234,46.35307693481445,43.67480850219727
6952355,113.709716796875,110.80709838867188,117.48619079589844,114.1294174194336,114.39839935302734,108.1728286743164,115.83153533935548,110.91683197021484,112.10806274414062,110.66175079345705,118.40413665771484,112.46311950683594,113.23261260986328
6952984,68.42057800292969,69.48656463623047,68.41409301757812,67.4676742553711,69.05807495117188,66.0835189819336,69.32164001464844,70.59901428222656,66.85218048095703,69.47565460205078,66.6667709350586,68.79969787597656,67.11570739746094
6953271,77.82514953613281,79.92715454101562,77.97422790527344,82.29010009765625,83.09515380859375,81.75753784179688,80.83548736572266,80.24244689941406,77.41719818115234,79.51486206054688,82.07518768310547,78.87274932861328,84.21307373046875
6953758,42.75598907470703,41.772605895996094,41.10232925415039,40.48952865600586,39.510440826416016,40.130218505859375,39.20995330810547,41.99558639526367,38.94976806640625,39.63399887084961,39.00368118286133,40.29998016357422,40.65327835083008
6956481,40.70140075683594,44.3333854675293,44.64892578125,42.767372131347656,43.91872787475586,43.396575927734375,43.34752655029297,42.84048843383789,44.008548736572266,42.73265075683594,43.513946533203125,44.24591445922852,43.17672729492188
6957157,35.74779510498047,35.0367317199707,35.19034576416016,35.13727188110352,35.47930908203125,35.071285247802734,34.660682678222656,35.14242172241211,34.31494903564453,34.3399658203125,32.84103012084961,34.00440216064453,35.04484939575195
6960601,95.37980651855467,98.59602355957033,96.96041107177734,96.77019500732422,94.29573822021484,96.82295989990234,96.06117248535156,95.8471450805664,95.74262237548828,95.8677749633789,98.94573974609376,95.57502746582033,97.0566177368164
6961071,110.17674255371094,113.0763168334961,113.2973403930664,116.34723663330078,113.28092193603516,115.9122543334961,111.04940795898438,112.81156158447266,110.26448059082033,110.65579223632812,112.0388412475586,117.81739807128906,110.99534606933594
6962291,128.3018035888672,129.37937927246094,134.80941772460938,129.91531372070312,134.5503387451172,130.88272094726562,129.66920471191406,125.02497863769533,127.9518585205078,128.65028381347656,130.27040100097656,130.44422912597656,127.23863983154295
6964342,41.09956741333008,41.2042236328125,42.567138671875,41.46355056762695,39.640079498291016,39.63043975830078,42.1977767944336,40.92082977294922,41.31344223022461,41.88322830200195,39.40094757080078,39.4006462097168,42.07702255249024
6967600,38.64666748046875,41.53390121459961,37.36724090576172,43.09242630004883,41.02515411376953,39.89101028442383,38.84434509277344,41.14134216308594,40.00675964355469,39.71685409545898,39.28292465209961,39.62656784057617,41.38618469238281
7009245,107.750244140625,107.35576629638672,101.75035858154295,108.49790954589844,109.9763641357422,105.10701751708984,106.35173797607422,105.5602035522461,105.2478485107422,106.0428695678711,104.40718841552734,106.72154998779295,105.27113342285156
7018515,102.43934631347656,100.95287322998048,100.2611083984375,101.75806427001952,101.17174530029295,102.0406723022461,102.00897216796876,99.44507598876952,98.80607604980467,102.1509246826172,102.0260009765625,102.04476165771484,102.4001007080078
7019217,43.03532409667969,42.615047454833984,46.427032470703125,45.45867156982422,43.81361389160156,43.60563278198242,44.86906433105469,42.65650939941406,44.84321975708008,42.87600326538086,44.49438095092773,44.18896865844727,44.42842864990234
7020371,15.568496704101562,15.748316764831545,16.5910701751709,15.277355194091797,15.624141693115234,15.124384880065918,15.794400215148926,15.905248641967772,15.21946907043457,16.016910552978516,15.28932762145996,15.18325901031494,15.446603775024414
7020392,29.85795783996582,30.06280517578125,30.085224151611328,29.682823181152344,30.276874542236328,29.412961959838867,30.11107635498047,29.73464775085449,29.713401794433597,28.725435256958008,30.61432647705078,29.091306686401367,29.90729522705078
7022581,185.11932373046875,193.0507354736328,194.3526306152344,183.2069091796875,194.209716796875,186.5135803222656,197.4735107421875,187.23643493652344,190.81268310546875,191.9046936035156,200.11441040039065,191.8051605224609,187.6528778076172
7024018,87.39725494384766,87.5490493774414,88.1382064819336,85.70832061767578,89.05166625976562,93.86827087402344,90.82945251464844,87.60491943359375,83.10603332519531,86.55310821533203,84.73208618164062,86.0970458984375,84.34898376464844
7031016,34.36612319946289,35.25331497192383,35.00263595581055,33.97203826904297,35.370880126953125,34.85307312011719,35.411808013916016,36.75323486328125,35.38331985473633,34.61884689331055,34.32564926147461,35.72196578979492,35.06089782714844
7032312,54.317115783691406,53.58829498291016,55.36199569702149,53.77845764160156,56.20769882202149,55.115272521972656,55.9488525390625,54.976356506347656,55.56197738647461,53.931148529052734,54.75991821289063,53.5501823425293,54.37974166870117
7033518,69.42578125,66.39183807373047,61.01481628417969,67.0492172241211,63.95292282104492,64.85330200195312,68.17212677001953,68.19784545898438,67.68666076660156,64.07866668701172,65.63410949707031,65.91022491455078,63.548316955566406
7034957,34.08786392211914,32.48320770263672,32.92681884765625,33.24407958984375,33.859012603759766,32.277610778808594,33.93655776977539,34.68684768676758,32.484493255615234,34.36206817626953,35.80409240722656,32.13700866699219,34.14279556274414
7035184,30.900436401367188,30.42279624938965,31.202455520629883,31.928937911987305,30.2206974029541,29.499727249145508,31.087873458862305,30.649389266967773,31.14810943603516,31.68875312805176,31.138431549072266,30.62544631958008,30.60886573791504
7040879,57.1263427734375,55.07306671142578,55.96543884277344,57.71646499633789,56.351409912109375,56.81706619262695,57.00823211669922,56.50118637084961,55.205604553222656,57.04222869873047,56.81574249267578,57.27182388305664,57.3718147277832
7041245,112.9411392211914,110.37059020996094,108.92342376708984,111.16615295410156,110.3715591430664,110.7920150756836,107.56708526611328,111.2532730102539,107.63200378417967,109.09529876708984,109.5025405883789,110.63775634765624,111.22775268554688
7041602,29.0667781829834,30.97117805480957,29.610519409179688,29.42661666870117,28.9456787109375,29.950458526611328,30.048473358154297,30.12730407714844,27.929744720458984,29.79526138305664,28.73725700378418,28.405731201171875,29.14138603210449
7041744,30.910106658935547,31.78622817993164,30.70108795166016,31.07923126220703,31.15732765197754,31.4013786315918,30.971620559692383,30.609025955200195,31.152597427368164,31.26371955871582,30.451269149780277,31.092208862304688,31.712343215942383
7041834,37.04134368896485,36.45987319946289,36.53897857666016,37.60680770874024,37.600616455078125,37.87911987304688,36.43339920043945,37.06877517700195,35.74467468261719,37.57594680786133,36.89307403564453,37.42658615112305,36.522403717041016
7042040,134.67019653320312,143.45143127441406,140.44883728027344,139.95025634765625,138.8145751953125,140.9750518798828,137.2864990234375,139.347900390625,142.2375946044922,140.44522094726562,141.894287109375,138.34335327148438,139.49049377441406
7044886,45.04689025878906,46.8162841796875,45.847843170166016,45.5442008972168,45.01424789428711,47.77351379394531,44.90808868408203,44.90944290161133,44.74728775024414,45.396026611328125,45.12716293334961,45.07228469848633,47.25926971435547
7048889,29.38380622863769,30.832494735717773,31.46696281433105,31.362133026123047,29.74053192138672,31.33023834228516,30.652467727661133,29.79003524780273,29.36616516113281,30.135311126708984,29.91232109069824,28.65609359741211,29.790231704711918
7049467,73.29118347167969,71.27693939208984,73.64087677001953,73.1492691040039,72.5866928100586,71.18883514404297,73.07878875732422,73.98941802978516,72.87657165527344,72.57955932617188,74.52828216552734,72.9919204711914,73.08165740966797
7092067,51.063289642333984,50.83990859985352,52.6482048034668,50.27809524536133,50.801490783691406,51.501686096191406,51.98137283325195,51.78123092651367,51.59029769897461,51.42743682861328,51.26328659057617,51.07624053955078,52.05509185791016
7092127,109.6953125,110.80734252929688,108.6301040649414,110.88072967529295,110.58978271484376,110.63581085205078,108.02262878417967,106.33072662353516,108.90082550048828,111.03990173339844,108.96319580078124,109.3801498413086,108.98802947998048
7093179,30.51537132263184,31.367876052856445,31.03421211242676,29.71354866027832,30.497751235961918,30.360429763793945,30.487340927124023,30.67169189453125,30.306367874145508,31.021581649780277,31.15481376647949,29.969520568847656,29.674049377441406
7101244,29.98419952392578,31.42538452148437,31.156198501586918,30.421951293945312,29.746875762939453,30.26004219055176,29.631912231445312,31.319860458374023,31.37200927734375,30.657373428344727,30.96929168701172,29.99204444885254,30.190269470214844
7103297,38.90389633178711,37.58998489379883,39.659549713134766,37.82585144042969,40.12650680541992,39.29400253295898,38.443634033203125,38.47491455078125,38.55765151977539,39.09217834472656,37.71767044067383,38.53536987304688,39.63319396972656
7106052,50.21241760253906,50.05693054199219,50.92246627807617,50.1284294128418,49.65345001220703,49.65843963623047,48.93377304077149,50.51116561889648,47.98387908935547,49.266719818115234,48.60235595703125,49.46998596191406,48.946250915527344
7116264,34.11213684082031,35.07093811035156,33.83954620361328,34.55553436279297,34.70387649536133,36.889347076416016,35.26449203491211,35.234981536865234,34.936710357666016,36.100955963134766,35.37144088745117,35.244171142578125,32.774959564208984
7117050,49.66203689575195,49.28216552734375,46.3914680480957,47.14186096191406,48.67451477050781,48.298641204833984,48.090816497802734,46.13872528076172,49.239017486572266,49.8305778503418,45.46199035644531,50.04410934448242,48.72492599487305
7118721,69.51596069335938,69.45660400390625,69.39956665039062,68.90264129638672,68.14071655273438,67.90686798095703,70.5865707397461,70.7042007446289,69.3453369140625,70.29364776611328,68.13179016113281,67.10375213623047,67.60535430908203
7121674,64.76547241210938,64.74661254882812,64.48946380615234,67.60232543945312,65.56439208984375,64.48664855957031,66.10612487792969,66.01424407958984,63.57961654663086,65.1727294921875,65.53569030761719,66.4564208984375,63.447208404541016
7122640,81.6053695678711,81.54762268066406,80.6230697631836,82.34165954589844,83.0386962890625,82.4171371459961,80.47859954833984,80.34678649902344,82.62232971191406,79.46202087402344,82.28070068359375,81.76759338378906,83.73462677001953
7122919,132.3683624267578,133.3482666015625,129.5953369140625,131.70556640625,134.1248016357422,135.0357666015625,130.1115264892578,130.30545043945312,131.16842651367188,126.06451416015624,130.02633666992188,134.60958862304688,127.35611724853516
7124081,29.48139190673828,31.908357620239254,30.31987953186035,30.43362045288086,31.865724563598636,30.959491729736328,31.59447479248047,30.62105941772461,30.39912986755371,30.78324508666992,30.02220726013184,30.816638946533203,31.44935607910156
7130728,29.39889335632324,30.47476577758789,30.599523544311523,29.848337173461918,30.16811752319336,29.89826774597168,30.495826721191406,30.601791381835938,30.36590576171875,30.456684112548828,30.08807373046875,29.69776153564453,30.02106285095215
7174636,77.47821044921875,77.02737426757812,77.43421936035156,76.59431457519531,76.1865234375,77.44523620605469,79.2479476928711,74.23844146728516,78.93185424804688,77.80139923095703,76.24072265625,77.01887512207031,76.5262222290039
7175067,34.46684646606445,33.80845260620117,34.32317352294922,33.17247009277344,33.341270446777344,34.26804733276367,33.89860153198242,35.687339782714844,33.877437591552734,34.96942901611328,34.94412612915039,34.29895782470703,33.99699401855469
7177015,84.48164367675781,82.32947540283203,83.3787841796875,84.89103698730469,86.33773040771484,85.76983642578125,85.23146057128906,84.17829132080078,82.91757202148438,81.67965698242188,85.49053192138672,86.21403503417969,80.38638305664062
7187063,29.26827812194824,30.584014892578125,29.408409118652344,28.89902877807617,30.636754989624023,29.647687911987305,29.50396156311035,30.151138305664062,29.001754760742188,29.469676971435547,29.46188735961914,30.290674209594727,28.806621551513672
7188323,125.65478515625,134.2031707763672,131.31411743164062,132.40463256835938,128.96595764160156,137.3232879638672,128.67161560058594,135.56112670898438,131.9026641845703,129.95668029785156,142.74058532714844,136.03018188476562,127.26798248291016
7188690,33.3381462097168,33.05282211303711,34.45406723022461,32.02075958251953,32.30818176269531,32.04621505737305,33.753875732421875,32.874229431152344,32.349700927734375,33.428462982177734,34.365577697753906,33.082557678222656,32.4177131652832
7191496,16.608083724975586,17.351797103881836,16.309377670288086,16.492612838745117,15.943504333496094,16.456661224365234,15.656614303588867,16.740142822265625,17.45855140686035,16.575620651245117,17.558629989624023,16.535158157348633,17.396535873413086
7198587,178.8372039794922,173.4385986328125,173.28366088867188,175.87203979492188,172.44058227539062,172.40074157714844,174.57095336914062,179.00889587402344,167.3367462158203,173.97882080078125,169.86810302734375,176.68978881835938,168.36639404296875
7200574,32.292179107666016,32.45077896118164,32.332942962646484,32.333404541015625,30.352697372436523,33.48411178588867,31.349721908569336,32.934654235839844,31.708669662475582,29.973289489746094,31.474063873291016,32.42119216918945,31.534372329711918
7204026,79.85446166992188,79.95445251464844,80.50086975097656,81.7660903930664,80.99998474121094,81.95127868652344,78.90542602539062,79.85618591308594,82.33618927001953,79.44644927978516,78.40484619140625,80.72209930419922,79.73902893066406
7204369,16.18734359741211,16.63397789001465,16.469799041748047,16.538944244384766,16.78037452697754,15.646312713623049,16.079233169555664,15.637544631958008,15.250092506408691,16.088048934936523,16.3444766998291,16.577404022216797,15.931885719299316
7205067,65.85515594482422,66.01038360595703,67.24462890625,64.29541015625,63.51345443725586,66.88507080078125,64.35234832763672,65.47235107421875,64.83003997802734,67.38880920410156,63.1573600769043,65.95677185058594,65.91158294677734
7207251,43.951171875,43.011844635009766,46.12471008300781,46.83925247192383,45.70965576171875,46.97924041748047,45.20843124389648,45.58985137939453,45.71542739868164,45.75217056274414,46.1263542175293,43.96417617797852,44.0169792175293
7211802,43.23587417602539,40.626373291015625,39.6301155090332,43.26431655883789,43.59220504760742,40.54174041748047,41.70519256591797,40.729957580566406,43.28223037719727,41.43901824951172,41.48690032958984,41.74724960327149,41.22598648071289
7213509,33.16313934326172,33.81879425048828,32.17862701416016,33.39549255371094,33.12755584716797,31.605377197265625,32.8043098449707,32.84672927856445,31.49304962158203,32.12843704223633,32.58964538574219,31.949594497680664,33.01850891113281
7215409,110.32054901123048,118.83940887451172,114.08863830566406,113.5631103515625,109.8887939453125,112.31369018554688,113.16897583007812,115.88063049316406,111.60452270507812,127.4839859008789,113.92691040039062,116.862548828125,113.7506103515625
7259237,166.39695739746094,170.7286834716797,171.82484436035156,168.1317901611328,172.340087890625,168.10594177246094,168.49195861816406,167.78445434570312,165.6143035888672,164.64938354492188,165.34458923339844,170.23985290527344,169.4807891845703
7259653,40.55329513549805,40.34988021850586,40.28188705444336,40.00249099731445,40.11628723144531,39.53205108642578,40.05084228515625,38.99192428588867,41.23764419555664,41.33542251586914,39.82564926147461,41.1314697265625,39.183387756347656
7265189,86.71778869628906,88.27238464355469,89.96699523925781,87.13690185546875,85.75677490234375,84.79238891601562,87.2990493774414,87.21277618408203,84.42825317382812,86.5038070678711,85.9079818725586,89.29247283935547,86.87083435058594
7265993,177.5632781982422,179.57691955566406,179.16925048828125,176.2725067138672,181.8289794921875,167.6416473388672,188.6729431152344,180.8295440673828,190.51226806640625,190.08792114257807,176.21243286132812,183.0069732666016,182.5750732421875
7267370,44.463077545166016,43.94868469238281,45.39628601074219,44.45243835449219,45.55109024047852,45.94793701171875,45.31523895263672,42.12150192260742,45.20890426635742,42.278053283691406,43.943580627441406,44.32254409790039,45.63503646850586
7270355,31.47956657409668,31.31300926208496,31.144996643066406,30.638992309570312,31.166658401489254,32.23837661743164,30.947553634643555,30.80581283569336,31.39781951904297,31.344594955444336,29.758668899536133,31.44976234436035,30.50213050842285
7270385,112.9141082763672,112.72637939453124,109.4676742553711,110.09632873535156,110.44004821777344,108.62139129638672,111.13753509521484,110.94703674316406,110.77790069580078,109.18145751953124,109.9897003173828,111.76338958740234,108.97761535644533
7272257,23.985984802246094,24.10517883300781,22.383913040161133,23.312360763549805,23.70789909362793,23.3228759765625,24.28370475769043,25.270057678222656,23.446876525878903,24.43810272216797,23.547712326049805,23.240930557250977,23.60331916809082
7281777,37.96746826171875,36.88554000854492,37.369930267333984,37.47427368164063,37.84463882446289,37.435020446777344,35.85206604003906,38.79750061035156,36.85274887084961,37.5262336730957,37.81392288208008,37.41448593139648,37.29607772827149
7283405,71.50593566894531,69.71782684326172,72.41268157958984,69.45275115966797,71.54830932617188,71.01786041259766,70.4344711303711,70.94493103027344,69.44966125488281,70.42317962646484,70.43836975097656,71.28959655761719,70.83670806884766
7284718,165.2603759765625,168.95240783691406,170.25621032714844,167.31277465820312,160.0847625732422,170.4091796875,168.59837341308594,175.59381103515625,178.56613159179688,166.46859741210938,171.10118103027344,166.22531127929688,164.6937713623047
7288301,31.643468856811523,32.811279296875,30.49141502380371,31.56436920166016,30.91181182861328,31.7817440032959,32.66789627075195,31.56556510925293,32.43118667602539,32.32086563110352,31.208555221557617,32.743263244628906,31.465900421142575
7289277,28.70893669128418,29.68416786193848,30.356430053710938,28.631404876708984,28.400218963623047,28.96765518188477,29.08797836303711,28.64373779296875,28.96418190002441,28.207483291625977,28.434415817260746,29.556617736816406,28.24650382995605
7293609,31.409860610961918,31.92493438720703,31.984718322753903,32.223106384277344,30.88846969604492,31.95108413696289,33.19347381591797,31.92864990234375,31.64309501647949,31.677846908569336,32.82493591308594,31.45890617370605,31.88176155090332
7295725,91.70921325683594,86.32685089111328,89.28347778320312,89.6279067993164,86.76307678222656,88.54952239990234,87.41621398925781,87.14797973632812,91.97671508789062,89.52574157714844,88.23626708984375,88.52278900146484,87.29600524902344
7297940,104.88452911376952,98.82891082763672,98.6119155883789,104.49537658691406,104.26611328125,102.99427795410156,102.5192413330078,100.69842529296876,102.2649917602539,103.8314208984375,102.87521362304688,104.34432983398438,103.5315170288086
7337994,27.730648040771484,27.47342109680176,29.457674026489254,29.16676902770996,29.04781150817871,28.27339744567871,28.502212524414062,27.730525970458984,28.70533561706543,27.46686172485352,28.64647483825684,28.46677017211914,27.60071563720703
7341343,13.830804824829102,14.021048545837402,14.121625900268556,13.343104362487791,14.225006103515623,14.902422904968262,14.515144348144531,13.306306838989258,13.956363677978516,14.378936767578123,14.549968719482422,14.052831649780272,13.986653327941896
7346442,49.2959098815918,49.029296875,49.473270416259766,49.72051239013672,49.76069259643555,48.04215621948242,50.77145004272461,50.39773941040039,48.48421859741211,48.227821350097656,50.250144958496094,50.89063262939453,48.41606140136719
7347189,40.764305114746094,40.27683639526367,42.93228530883789,41.257301330566406,43.10272979736328,41.64849853515625,41.69166564941406,43.2984619140625,39.9308967590332,40.69321441650391,41.92131042480469,41.99419021606445,42.739253997802734
7348442,32.275020599365234,33.09737014770508,31.440059661865234,32.34651565551758,31.483888626098636,33.08265686035156,30.763866424560547,30.948591232299805,30.576358795166016,33.04247283935547,32.7711181640625,33.74208450317383,31.264450073242188
7350769,89.062744140625,92.53254699707033,88.37580871582031,91.89575958251952,88.5926742553711,90.46967315673828,87.4343032836914,92.33419036865234,91.49314880371094,91.2558822631836,91.87618255615234,91.16820526123048,92.16722106933594
7351098,113.98878479003906,123.01732635498048,109.19356536865234,116.13416290283205,114.8879852294922,113.29945373535156,117.1443328857422,110.77613830566406,114.55387878417967,117.8368682861328,122.32960510253906,113.92878723144533,113.56529998779295
7352718,34.59458541870117,35.00221252441406,33.85943984985352,33.59457778930664,32.107181549072266,32.678077697753906,34.25902557373047,34.10438537597656,33.361812591552734,34.62590026855469,34.61662292480469,32.69717025756836,34.04161071777344
7354098,40.915283203125,39.937496185302734,41.7014045715332,42.135887145996094,38.99087905883789,40.64307022094727,40.812110900878906,39.58183288574219,40.836708068847656,40.87322235107422,40.2797737121582,40.16635513305664,39.40756607055664
7364232,53.941139221191406,53.21457290649414,52.67765045166016,53.53945541381836,53.12296676635742,51.45475769042969,54.09068298339844,51.72368240356445,52.490516662597656,52.78841018676758,53.75963973999024,52.64543151855469,51.21414566040039
7366321,45.21588897705078,44.92607498168945,43.57305145263672,44.73228073120117,43.50470352172852,45.64397048950195,43.1376953125,45.67304611206055,43.8789176940918,45.42013168334961,45.50522613525391,43.69422149658203,43.86428451538086
7367035,52.78655624389648,51.97038650512695,52.70306396484375,54.24652099609375,53.6901969909668,55.25921249389648,53.90749740600586,53.54534530639648,54.03227615356445,52.43059921264648,51.430442810058594,54.029441833496094,55.49069213867188
7367400,102.51614379882812,103.41472625732422,104.9620590209961,103.68765258789062,105.94487762451172,103.27425384521484,105.5789794921875,101.29084014892578,100.03717041015624,100.5513153076172,103.99331665039062,104.64825439453124,102.69571685791016
7367560,151.5349884033203,148.74853515625,145.62611389160156,154.0460968017578,151.57542419433594,144.2025604248047,151.63958740234375,153.79107666015625,149.88951110839844,145.40777587890625,144.80665588378906,146.42880249023438,154.53431701660156
7368013,88.85681915283203,86.52992248535156,90.94745635986328,89.69795227050781,88.29395294189453,90.9906768798828,89.34736633300781,87.1376953125,89.54554748535156,89.78290557861328,89.20442962646484,88.36261749267578,91.75873565673828
7374869,138.4892578125,137.6108856201172,134.83961486816406,135.1031036376953,136.09927368164062,138.88722229003906,139.17832946777344,142.5451202392578,138.14906311035156,138.31039428710938,139.8590087890625,138.42677307128906,138.73367309570312
7376659,109.63204193115234,112.87995910644533,111.29713439941406,111.34615325927734,109.59268951416016,108.83944702148438,112.06584930419922,114.03353118896484,109.6537094116211,109.53921508789062,107.83314514160156,111.31302642822266,113.5687255859375
7381710,85.81759643554688,90.69621276855467,90.42491149902344,89.14482116699219,90.1931381225586,89.62551879882812,90.32308197021484,88.15281677246094,90.35196685791016,93.8373031616211,90.1827163696289,90.43528747558594,88.0613021850586
7382407,43.6102294921875,45.75890350341797,45.5142936706543,45.424930572509766,45.81060791015625,44.84619903564453,46.84640121459961,45.22697448730469,45.91465377807617,45.29571533203125,44.324066162109375,45.98611831665039,45.2580451965332
7384966,105.38313293457033,111.01837921142578,104.96003723144533,112.53902435302734,102.9393310546875,110.7416000366211,107.7540283203125,100.7970962524414,113.11264038085938,106.2174835205078,108.8456573486328,103.69949340820312,112.09661102294922
7417186,51.59538269042969,51.88580322265625,50.86408615112305,51.951446533203125,53.11781692504883,51.16676330566406,51.13351821899414,51.25783920288086,53.990333557128906,52.38019561767578,51.16374588012695,52.539512634277344,52.15711212158203
7430104,99.14224243164062,98.70024871826172,101.67625427246094,100.1099090576172,99.6612777709961,98.43985748291016,102.71150207519533,104.38982391357422,102.85183715820312,99.59575653076172,99.9785385131836,100.9548110961914,101.19207763671876
7431665,54.27444839477539,55.26009368896485,56.94156265258789,57.9583625793457,55.51947021484375,54.72175598144531,54.81318664550781,53.93514251708984,54.97269058227539,54.38661193847656,55.4329948425293,55.583683013916016,54.07208251953125
7433813,24.5712833404541,24.12656593322754,23.539291381835938,23.31840133666992,23.47345352172852,24.0701961517334,24.784820556640625,23.92825508117676,23.440994262695312,24.028844833374023,23.97225570678711,23.795560836791992,24.09185028076172
7435143,61.89149475097656,61.77001190185547,63.084022521972656,63.69151306152344,62.2655029296875,64.7417984008789,65.04273986816406,63.00810241699219,62.61529922485352,62.636905670166016,63.461647033691406,63.99322509765625,63.10558319091797
7448051,33.9136848449707,32.99193572998047,32.87691116333008,61.67425537109375,33.47152328491211,32.482173919677734,80.4998779296875,32.84783935546875,32.52665710449219,42.38868713378906,33.67933654785156,32.427947998046875,33.782833099365234
7449159,81.04917907714844,81.929931640625,78.19449615478516,79.9653549194336,79.837646484375,79.81214141845703,81.0495834350586,80.74696350097656,78.99891662597656,79.5824203491211,83.74363708496094,78.59281921386719,79.89214324951172
7465221,38.62605285644531,39.656982421875,40.54384613037109,37.375274658203125,40.82786560058594,40.53359603881836,39.185020446777344,40.60748672485352,40.20687103271485,40.93416595458984,39.29986953735352,39.0293083190918,39.09000015258789
7465477,106.34712982177734,111.80695343017578,111.95172119140624,111.04483795166016,111.91079711914062,110.1088409423828,113.42529296875,108.41490936279295,110.58601379394533,112.34766387939452,107.62998962402344,112.82240295410156,109.32714080810548
7468893,92.88540649414062,90.09136962890624,90.79026794433594,90.67316436767578,90.865234375,92.33683013916016,92.8044891357422,91.9408721923828,91.9542999267578,92.19783782958984,91.17100524902344,92.9701919555664,91.97403717041016
7500388,39.211952209472656,39.317996978759766,38.79609680175781,39.87893295288086,40.18038177490234,40.88667678833008,40.9859619140625,40.79355239868164,41.24564743041992,40.42925643920898,40.51333999633789,41.037330627441406,40.91664123535156
7501667,168.52378845214844,166.75186157226562,169.8954315185547,164.83226013183594,162.5958251953125,172.1424560546875,172.4171142578125,173.49440002441406,167.76759338378906,169.61985778808594,169.47930908203125,175.38909912109375,172.45223999023438
7515137,69.00492095947266,68.40215301513672,66.14471435546875,68.19310760498047,68.28083801269531,69.65910339355469,68.81733703613281,68.91678619384766,66.04653930664062,67.03147888183594,71.6716079711914,69.27395629882812,66.42020416259766
7516156,162.72271728515625,162.60279846191406,165.93392944335938,163.6831817626953,162.70834350585938,172.92767333984375,167.4278106689453,160.03793334960938,163.31336975097656,158.75823974609375,156.258056640625,164.43629455566406,157.68638610839844
7543102,88.00364685058594,87.08480072021484,87.51358795166016,87.69586181640625,86.45513916015625,83.71160125732422,85.93661499023438,86.82720947265625,85.68677520751953,85.90713500976562,84.9554443359375,87.15520477294922,84.65560150146484
7550955,108.48885345458984,104.4598159790039,106.52896881103516,106.8274154663086,106.70713806152344,107.88288116455078,106.15050506591795,108.22616577148438,106.6927261352539,108.3587417602539,106.84629821777344,106.07972717285156,105.83524322509766
7551643,105.53366088867188,105.52937316894533,107.81887817382812,108.01593017578124,104.68888092041016,107.036865234375,106.0525894165039,103.20975494384766,105.50249481201172,104.49480438232422,103.6470184326172,109.29803466796876,104.89005279541016
7585122,40.85050964355469,41.43971252441406,42.39039611816406,40.91719055175781,41.9545783996582,40.45542144775391,41.2534065246582,39.9708251953125,39.27772903442383,41.59787368774414,40.83240509033203,41.25544357299805,40.286231994628906
7591451,121.5025634765625,127.22404479980467,121.10939025878906,126.50772857666016,123.532470703125,123.68406677246094,124.61808013916016,123.13570404052734,122.21388244628906,123.07549285888672,127.4063949584961,124.63970184326172,120.88526916503906
7591642,27.47061538696289,27.765098571777344,27.453754425048828,29.44171714782715,27.179706573486328,28.64168739318848,28.61287879943848,28.039159774780277,27.68824577331543,27.31754493713379,27.513086318969727,27.04773712158203,27.353290557861328
7592262,221.2029571533203,220.7044219970703,216.6163330078125,227.23443603515625,220.5949249267578,219.4278106689453,221.86322021484372,219.51467895507807,218.64356994628903,208.36019897460935,221.9434967041016,221.14637756347656,220.9167938232422
7592356,30.85493850708008,31.928754806518555,30.829736709594727,30.425609588623047,31.241973876953125,29.59391975402832,31.395112991333008,32.35050201416016,29.89799690246582,31.34390640258789,31.638751983642575,30.98058319091797,31.477855682373047
7593843,33.67057418823242,32.89583969116211,32.849613189697266,33.10570526123047,32.29520034790039,32.80820846557617,33.440650939941406,32.551239013671875,33.30369567871094,32.59003829956055,32.41450119018555,32.00944137573242,32.00482177734375
7593861,32.04401779174805,34.92501449584961,34.10443878173828,33.407997131347656,32.98921203613281,34.583335876464844,33.15558624267578,33.648380279541016,32.71937942504883,34.38133239746094,34.983619689941406,33.70631408691406,33.6150016784668
7595285,29.24661064147949,29.18547821044922,28.82173538208008,29.89409828186035,29.012758255004883,28.99779891967773,28.546010971069336,29.045141220092773,28.443666458129883,29.546558380126957,29.650854110717773,29.92263412475586,28.151683807373047
7596219,19.732067108154297,19.302181243896484,18.59492301940918,20.73127174377441,19.8761043548584,19.65597915649414,19.2429313659668,21.20083999633789,19.46502685546875,19.32784080505371,19.704835891723636,20.20323944091797,20.59389305114746
7596701,46.11049270629883,46.90560150146485,45.37727737426758,48.09088134765625,45.69198226928711,46.56144332885742,45.79246520996094,46.4363899230957,44.49289321899414,47.25715255737305,47.38640975952149,44.90512847900391,47.09667205810547
7597230,40.33877182006836,38.22063827514648,40.969268798828125,39.33169555664063,38.75568389892578,38.96717834472656,37.890663146972656,39.68151473999024,40.432743072509766,39.87236404418945,39.75082778930664,39.36244201660156,38.89948654174805
7610274,173.82350158691406,170.56155395507812,181.5835876464844,171.2306671142578,176.1483917236328,179.68006896972656,177.6051025390625,182.7388153076172,179.74696350097656,184.1990509033203,177.2081298828125,174.94894409179688,181.54969787597656
7612755,92.53668975830078,92.0199966430664,91.38419342041016,92.1423797607422,92.64127349853516,91.331787109375,90.99030303955078,90.94580841064452,90.28523254394533,89.218994140625,92.67369842529295,90.02311706542969,93.23497772216795
7618122,70.32906341552734,73.7564697265625,72.25343322753906,73.11554718017578,72.31763458251953,71.91901397705078,72.69219207763672,73.25520324707031,71.84291076660156,72.21460723876953,68.76531219482422,72.36881256103516,71.66690826416016
7622273,123.75959777832033,116.3672332763672,117.52450561523438,113.01680755615234,118.52659606933594,115.24134063720705,116.5361328125,124.65099334716795,116.50492095947266,116.96119689941406,116.74898529052734,119.8261947631836,119.56532287597656
7622307,117.2625961303711,117.2765655517578,118.00051879882812,116.4848403930664,116.64494323730467,114.4522933959961,118.11011505126952,117.45916748046876,115.878662109375,110.14324188232422,116.5964813232422,120.86642456054688,116.93089294433594
7661720,46.29153823852539,46.03777313232422,45.5566291809082,46.72855758666992,46.12928009033203,46.530704498291016,46.11708831787109,46.07110977172852,47.7939338684082,44.98383712768555,46.67411422729492,44.88271331787109,45.059566497802734
7667657,45.30554962158203,44.621849060058594,45.22254180908203,46.454376220703125,45.881103515625,43.81879806518555,45.01015853881836,45.62703323364258,45.956539154052734,46.23965835571289,43.76399612426758,46.15796661376953,45.69607162475586
7667757,51.47411346435547,53.14826965332031,53.3758430480957,50.90397644042969,54.04607009887695,53.80637741088867,54.60026931762695,52.59125518798828,52.49700164794922,52.999996185302734,53.87925720214844,52.69843292236328,53.08232879638672
7670489,35.88882064819336,34.85307312011719,35.45259475708008,35.72956848144531,35.75234603881836,35.171321868896484,33.17390823364258,33.88113021850586,34.592071533203125,34.20272445678711,35.67755508422852,34.961021423339844,34.71181106567383
7672405,13.456178665161133,14.38095760345459,14.827972412109377,14.457301139831545,14.04128360748291,13.6419095993042,13.959014892578123,14.316608428955078,14.396404266357422,15.187849044799805,14.89286994934082,14.823545455932615,14.109807968139648
7698688,85.00508880615234,84.6480484008789,83.69664001464844,84.37103271484375,83.19198608398438,82.04248046875,83.53813171386719,84.23688507080078,83.45498657226562,86.65827941894531,85.40930938720703,86.06066131591797,84.84919738769531
7732255,63.40296936035156,63.59825897216797,60.470489501953125,62.58732223510742,63.28819274902344,61.45175552368164,63.34874725341797,61.51055145263672,63.44060516357422,62.65535736083984,61.742584228515625,62.236610412597656,62.53642272949219
7732335,84.2032470703125,82.09706115722656,82.73519134521484,82.64907836914062,80.12102508544922,80.41339111328125,83.01811981201172,79.64691162109375,82.92344665527344,82.49198913574219,80.54109954833984,83.39361572265625,86.0134506225586
7733106,170.17733764648438,160.0908203125,171.4705352783203,166.37933349609375,156.16690063476562,173.66688537597656,167.07716369628906,164.69015502929688,168.915771484375,169.93405151367188,169.43157958984375,165.0418701171875,166.5808563232422
7741472,199.9691162109375,200.876953125,206.08544921875,199.1452789306641,209.3664703369141,209.91336059570312,205.0377655029297,211.8334197998047,209.6593017578125,201.154052734375,201.99905395507807,203.35638427734372,201.3251800537109
7743539,41.86033248901367,41.75920486450195,41.9993896484375,42.05844497680664,40.66778564453125,43.300743103027344,41.264198303222656,40.64571380615234,42.52944946289063,43.37228393554688,41.58773422241211,42.43556594848633,42.92453384399414
7798033,30.066665649414062,29.32338523864746,29.42273330688477,30.24186515808105,29.61003303527832,29.97968292236328,30.07771110534668,29.439180374145508,29.645814895629883,28.785966873168945,28.283416748046875,29.21410751342773,27.974000930786133
7798570,82.4427490234375,80.48229217529297,81.1064224243164,78.69410705566406,79.36549377441406,81.59544372558594,82.96389770507812,80.27057647705078,80.18269348144531,81.55757904052734,82.86526489257812,81.15303039550781,82.25123596191406
7799904,76.07806396484375,77.09569549560547,76.41239166259766,77.20149230957031,76.92556762695312,77.69336700439453,78.34992218017578,78.16822814941406,78.57271575927734,80.42588806152344,77.97527313232422,79.84687042236328,78.09237670898438
7802551,13.2279052734375,13.228046417236328,12.741325378417969,12.833392143249512,12.766727447509766,12.286489486694336,12.895051956176758,12.58371639251709,11.28958511352539,12.334524154663086,12.183548927307127,11.885702133178713,12.28740406036377
7808227,32.68920135498047,32.26249694824219,32.06816101074219,33.07163619995117,32.48320007324219,32.20655059814453,31.743520736694336,32.24187088012695,31.888280868530277,33.92799758911133,31.266191482543945,32.06488037109375,33.09270095825195
7808516,52.85940170288086,53.08283615112305,51.66267013549805,52.829200744628906,52.61125183105469,53.09773254394531,51.91550827026367,53.81169509887695,53.8878059387207,53.698509216308594,53.21403503417969,52.84064483642578,51.72934722900391
7808930,40.44118881225586,38.2860107421875,37.40347671508789,38.05268859863281,38.32364273071289,37.73358917236328,38.25441360473633,38.97907257080078,38.32513427734375,37.69593811035156,38.67998123168945,37.73176574707031,39.78377151489258
7809050,103.4646453857422,104.33619689941406,105.53916931152344,104.55752563476562,104.33293151855467,106.43427276611328,107.4555892944336,102.22917938232422,105.7930679321289,105.51605224609376,105.72281646728516,105.3454818725586,105.20036315917967
7811522,26.64756393432617,26.49214744567871,26.335569381713867,26.14972496032715,25.65924835205078,26.24597549438477,25.85675621032715,26.465051651000977,26.616729736328125,27.077241897583008,26.9803409576416,26.94879531860352,26.712757110595703
7837954,107.72740936279295,101.29940032958984,106.70661163330078,104.5113296508789,105.9463882446289,107.07853698730467,109.3803939819336,109.90972900390624,103.23361206054688,110.14759826660156,103.97454071044922,109.33326721191406,106.6450653076172
7838475,102.89627838134766,101.48576354980467,97.87689971923828,101.10401153564452,98.25291442871094,101.15625,101.319091796875,97.57378387451172,100.7234115600586,99.29251861572266,97.46195220947266,96.11988067626952,102.59806060791016
7847454,193.7455291748047,190.5757751464844,193.0883636474609,200.82247924804688,195.5300445556641,197.85287475585935,206.2595367431641,197.07421875,196.89784240722656,194.4508209228516,188.41293334960935,196.10549926757807,191.5225372314453
7867854,31.3929500579834,31.45330238342285,31.879432678222656,32.74406051635742,32.76856994628906,31.647785186767575,32.76058578491211,32.740455627441406,31.73941802978516,31.67533493041992,31.857852935791016,33.02709197998047,31.757640838623047
7870429,143.25924682617188,147.3298797607422,141.5639190673828,143.66177368164062,146.6028594970703,140.78781127929688,141.71102905273438,141.48870849609375,144.03854370117188,147.32164001464844,147.58966064453125,142.29757690429688,143.1524200439453
7878388,100.27464294433594,102.05921936035156,102.33946228027344,99.84374237060548,101.85022735595705,105.6200180053711,102.0248794555664,100.5602569580078,102.7109375,102.00001525878906,99.8473892211914,102.12311553955078,100.9767608642578
7880509,56.8648567199707,58.32358551025391,58.69800567626953,58.22443008422852,58.36195755004883,55.63794708251953,56.89292907714844,59.55669784545898,60.2104721069336,57.98164367675781,57.09870529174805,57.55283737182617,57.16017532348633
7880893,126.6820297241211,129.91131591796875,127.90705108642578,131.9952392578125,127.66825103759766,128.81552124023438,129.69639587402344,126.98631286621094,126.8884048461914,128.82032775878906,128.48597717285156,127.09483337402344,134.0286865234375
7904910,167.86239624023438,158.49647521972656,174.56520080566406,173.61093139648438,175.92129516601562,197.93446350097656,173.6501922607422,167.84046936035156,179.7169647216797,181.25721740722656,180.88861083984372,181.995361328125,181.7760772705078
7905696,45.233280181884766,46.1849250793457,46.21605682373047,44.715328216552734,45.64845657348633,46.60457229614258,46.22332763671875,47.22784805297852,45.68538284301758,46.70898818969727,44.768836975097656,46.50778579711914,45.67887496948242
7906186,56.53840255737305,56.57503890991211,57.63059997558594,57.56609344482422,55.70812225341797,55.54058074951172,54.77193069458008,54.986576080322266,57.70287322998047,55.693138122558594,56.27729034423828,56.39368438720703,51.84645462036133
7919558,37.62230682373047,40.14434051513672,39.71791076660156,38.20475769042969,37.21495056152344,39.88089370727539,39.4489631652832,38.42741012573242,40.0991325378418,40.65694808959961,38.11452865600586,40.36528778076172,39.462501525878906
7935931,28.804044723510746,29.33087921142578,30.654396057128903,30.820241928100582,30.39431571960449,28.91134262084961,30.70512580871582,29.72935104370117,29.84847640991211,29.622934341430664,30.20573616027832,30.67807388305664,28.05937767028809
7937828,114.81805419921876,124.06884765625,128.49832153320312,121.38449096679688,121.62288665771484,120.35862731933594,126.70066833496094,123.60804748535156,120.31324768066406,124.38350677490234,127.7760238647461,122.44402313232422,115.86701965332033
7941728,67.8296890258789,64.57560729980469,65.54125213623047,66.20543670654297,67.70246124267578,64.62818145751953,64.63095092773438,65.10578918457031,64.80431365966797,65.89424896240234,64.40994262695312,66.51416015625,65.59610748291016
7946636,47.66490173339844,48.15521240234375,48.7004280090332,48.37828063964844,49.32316970825195,49.04274368286133,49.088008880615234,47.73771286010742,48.84410095214844,46.59059524536133,47.10431289672852,47.49420547485352,47.52477264404297
7946762,59.27157211303711,58.02725982666016,59.15394973754883,56.00373458862305,60.28042221069336,58.70925521850586,59.22330474853516,58.130149841308594,56.21456527709961,57.5942268371582,59.02964019775391,58.248294830322266,57.92771530151367
7948086,42.01755142211914,42.942832946777344,46.99497604370117,43.52852249145508,44.52909469604492,43.1361083984375,43.48111343383789,42.85297775268555,43.11747741699219,44.558963775634766,43.68223190307617,42.697853088378906,42.00984573364258
7948193,109.75320434570312,111.09861755371094,110.67620849609376,112.79119110107422,114.86679077148438,112.94100952148438,111.8326187133789,113.51860809326172,110.70270538330078,108.18885803222656,110.37512969970705,109.83047485351562,108.27691650390624
7948268,121.53131103515624,121.34071350097656,118.54956817626952,120.32718658447266,119.02822875976562,120.14962005615234,122.14834594726562,120.58024597167967,118.14752960205078,116.88224792480467,116.39713287353516,118.17166137695312,118.52679443359376
7949585,41.2485580444336,39.4304313659668,40.93585205078125,39.77066802978516,40.41786193847656,42.69481658935547,40.1826400756836,41.50258255004883,42.48969650268555,42.46060562133789,41.25039291381836,42.76395797729492,40.08170318603516
7950550,62.16324615478516,62.321895599365234,59.17805099487305,60.89102554321289,62.519775390625,63.399681091308594,65.43601989746094,64.27570343017578,62.009033203125,62.57715225219727,64.18704986572266,61.32266616821289,58.972389221191406
7973055,40.64175415039063,39.39072799682617,42.037139892578125,40.65659332275391,40.764381408691406,39.34651947021485,41.17635345458984,41.0609016418457,41.16301727294922,41.97199630737305,41.292083740234375,41.92914962768555,41.12202453613281
7975276,87.69190979003906,89.61024475097656,92.69728088378906,88.63884735107422,86.54619598388672,87.446044921875,87.29415893554688,87.84983825683594,87.22908020019531,91.01870727539062,85.80207061767578,90.30168914794922,86.05943298339844
7975647,102.6905288696289,105.10921478271484,109.0498504638672,101.45913696289062,106.968017578125,104.14094543457033,107.60552978515624,102.6737289428711,103.01090240478516,104.70945739746094,108.8453598022461,108.56047058105467,100.51947021484376
7976673,195.14572143554688,190.45664978027344,195.0340118408203,185.4071502685547,191.0455780029297,193.79254150390625,194.7491912841797,192.19683837890625,195.4051513671875,190.93914794921875,193.79360961914065,197.98716735839844,191.22280883789065
7979316,53.00706481933594,53.39584732055664,53.40044784545898,54.25025939941406,53.51985168457031,52.53364562988281,50.82883071899414,52.27389144897461,53.93902206420898,54.74274063110352,53.83183288574219,54.48759078979492,50.68012619018555
7983015,127.69951629638672,132.0585174560547,135.0933074951172,128.6510009765625,131.61390686035156,132.61683654785156,134.5211639404297,131.3795928955078,134.0517120361328,134.01963806152344,130.13465881347656,130.57713317871094,130.9265594482422
7983221,82.98667907714844,83.15139770507812,86.15586853027344,84.43592071533203,84.51074981689453,86.80957794189453,86.09445190429688,86.0458984375,85.54407501220703,86.80669403076172,85.29196166992188,88.17912292480469,86.03260040283203


==> Fig8_syd.csv <==
kicid,numax_2,numax_3,numax_4,numax_5,numax_6,numax_7,numax_9,numax_10,numax_11,numax_13,numax_14,numax_15,numax_16
1026309,17.3481,17.5217,17.5726,18.3037,17.3915,18.1613,16.1127,15.4053,15.1817,13.8898,13.5743,15.6992,16.5432
1160789,25.6504,25.8654,26.8214,25.6099,22.0372,25.2742,22.6202,25.7792,24.0743,25.3573,25.6202,26.0652,22.4902
1161618,33.3405,33.8515,36.2103,31.7624,35.617,34.1652,34.0735,36.1532,29.6161,36.0518,34.6871,33.1519,34.1324
1162746,29.1201,29.0837,27.9425,28.1734,27.9932,26.104,27.566,26.5573,28.585,29.4805,27.3041,27.448,27.6017
1163114,14.0025,14.7834,13.9292,13.6894,15.2474,12.3526,13.5097,15.2756,14.2797,12.4725,14.8696,12.9289,14.5229
1433730,42.379,39.8113,40.9748,41.2475,38.8332,41.6336,41.4921,39.395,39.0241,41.0768,39.2204,39.8929,38.7755
1435573,28.0048,26.4614,25.2799,25.0972,26.802,25.0371,24.5725,25.3902,24.7187,28.0631,25.3612,24.5096,24.2733
1569842,135.1919,133.2888,136.2654,133.1512,134.6062,133.6263,133.2488,131.2046,134.136,133.9767,136.6242,134.44,132.8931
1572317,200.0432,199.4141,199.0448,200.1879,195.3574,197.2858,200.797,202.2659,193.0329,198.2718,200.3508,197.183,192.3156
1573925,122.5527,120.6263,125.7557,123.6942,122.337,126.158,124.1384,127.963,126.1458,124.4421,127.4281,125.9708,127.9018
1575886,100.1239,98.9326,101.5126,97.54,101.3717,99.9591,97.978,99.4345,102.8189,101.7647,102.1704,96.5868,97.9527
1719422,136.9267,133.6184,135.5984,134.1767,134.1297,133.8634,132.8584,133.4091,134.5227,132.6882,134.4223,138.2427,134.0816
1726291,151.7967,148.1604,151.8203,148.1816,147.4713,147.2593,144.3118,147.1547,148.4416,149.5675,147.5045,151.5519,148.6997
1864183,53.1713,54.3531,53.3065,52.2708,53.9615,53.4883,54.7675,55.8636,52.5563,56.1521,55.1521,54.9305,53.9796
1870196,192.4408,189.7994,189.0955,184.4222,188.6868,187.4466,189.3439,193.3186,189.8111,192.8603,193.4861,190.7879,193.3854
1872375,99.5258,99.6475,102.9136,105.2082,103.8729,90.475,105.5264,103.7135,107.9737,97.7701,98.5434,102.6361,99.735
2015820,45.2291,43.2679,45.1788,46.7592,47.4098,46.257,48.2599,47.5645,42.1172,47.1327,43.6243,46.2882,44.8284
2016978,76.8443,73.782,73.6258,74.9583,72.9016,72.2188,75.9822,78.2973,75.1099,73.8043,74.5811,74.9807,74.8964
2018537,180.2973,173.43,176.2036,180.8745,180.3487,176.0663,181.1446,184.112,183.3676,182.1662,178.3319,182.3187,179.1243
2155869,88.8475,94.1647,88.0815,87.1354,85.7668,94.7429,90.0386,95.2848,94.5706,92.7452,94.3987,93.8211,95.8134
2156155,112.7626,111.5667,107.9581,111.2322,102.4432,113.5913,112.5542,113.1793,105.7824,111.17,112.7909,111.6578,113.8773
2158410,40.1486,48.2844,45.8796,47.9129,49.0776,54.3183,49.3013,45.4898,46.2413,46.4885,47.5102,42.6585,51.9593
2297785,47.8314,48.6421,49.2427,47.7847,44.9084,48.2723,46.6982,50.5471,48.3034,45.7154,49.0645,49.3995,47.7997
2300227,61.2144,60.7899,56.1094,61.1291,60.7516,60.6014,60.7547,59.4947,58.6137,59.3735,62.1468,64.2644,60.754
2300503,12.5154,13.7075,13.0884,14.2021,14.2944,14.4864,14.5509,12.9415,15.4395,13.5033,13.5743,13.9659,13.8127
2301349,38.166,38.1507,64.5173,64.0633,38.2377,38.1959,68.5637,38.228,64.6709,38.2422,38.1843,64.4372,38.1732
2305407,99.0086,153.0474,149.3349,135.4585,147.3522,158.1656,175.1576,161.2892,157.0764,167.0909,138.8263,158.8115,172.35
2439420,28.7485,27.8919,28.2229,29.8399,29.9056,29.6605,27.9565,28.5025,27.8119,30.1248,28.4699,30.3865,29.6164
2441995,31.9771,29.6797,28.6431,30.8652,29.1845,29.5419,29.6484,28.6321,30.9048,28.3208,29.6355,30.0407,32.2309
2442382,227.6328,213.6436,126.1758,218.7739,222.2787,214.5938,209.6474,225.9965,220.2263,216.3107,216.4122,220.5175,220.2445
2442606,36.9267,34.805,34.2484,36.2485,37.5228,39.3812,36.5463,34.8563,39.4107,37.0824,33.5212,35.4096,38.6484
2444062,54.275,54.6031,48.5421,55.4753,57.2969,47.9167,49.3012,57.6791,57.9692,49.452,57.2246,57.1776,53.3854
2444348,29.3679,30.2756,29.2037,31.1215,31.2095,31.6757,29.2579,31.0958,30.0027,31.7997,29.8946,31.5963,31.5244
2449518,83.2894,85.1057,84.8365,83.2899,83.0269,83.8364,88.737,89.3197,86.7089,86.5603,88.1813,90.7098,86.5433
2449558,95.2914,90.589,90.1619,90.4682,89.1024,91.6801,93.9434,90.6168,89.5446,89.0088,89.736,92.0929,88.4451
2449703,30.7311,33.9779,34.3887,32.2752,33.7111,33.9282,28.6072,30.4476,32.1937,31.2844,30.8013,32.1149,32.5874
2571106,56.3817,58.5252,60.8739,63.9497,63.0149,65.1062,62.9673,62.2179,62.7378,64.3986,64.0897,61.8446,61.7047
2572522,29.6159,27.8919,28.9236,28.1736,28.8272,29.6668,30.1691,29.7993,30.0028,29.2229,28.3404,27.2753,28.1902
2576993,31.8462,34.2091,34.2484,29.1988,32.0433,30.016,33.0323,33.9487,32.1936,29.9958,32.3555,30.5592,32.2376
2578198,70.8798,66.8689,66.199,63.4225,68.2705,69.3739,67.0019,67.0159,66.3464,66.589,69.0117,66.3386,65.6266
2583884,55.7741,55.1875,59.7526,59.577,55.0336,56.2149,58.1515,59.2352,56.8092,54.7347,59.1675,57.0047,57.1884
2584478,177.3233,174.8602,177.3246,176.0025,180.5868,180.0969,169.9516,176.4611,177.1814,181.2642,180.5337,179.7259,180.3126
2696732,93.1845,91.5615,93.1044,92.7751,87.1962,92.7275,88.3466,89.0604,91.0908,89.7816,89.9948,90.1913,89.871
2709587,32.5899,33.3749,35.3697,35.6079,34.0686,31.6825,31.7309,34.3379,33.2248,34.5057,33.0034,33.6706,37.2225
2711123,37.9182,39.4538,39.2934,36.6416,39.9054,46.6128,37.3274,40.3029,39.282,35.4076,40.1273,39.2017,39.5994
2714785,116.1089,117.6462,116.5355,114.9499,115.7852,115.7257,117.6307,115.3844,112.8712,115.036,114.4753,116.464,115.0663
2719113,32.0941,32.0704,32.5669,32.5315,33.592,33.0983,34.7243,33.9488,33.998,28.5786,29.1175,34.7076,33.1817
2720777,124.2873,134.3618,128.2778,131.4848,134.9635,125.4465,130.2553,132.8904,129.7542,127.6631,121.4696,121.1308,122.9101
2848857,29.6159,26.9383,31.8663,28.3017,27.1652,27.6452,28.9977,28.7619,30.5183,32.4441,28.5994,25.8925,30.686
2850913,50.3098,48.7511,48.8225,51.2456,48.7306,49.1023,53.5964,48.7318,47.9169,51.7714,48.8056,48.1897,49.939
2851014,22.1809,24.4352,23.1781,25.3536,23.1143,24.0888,25.0932,24.6123,23.5589,25.6151,26.1384,21.3984,24.9814
2852827,31.2268,34.8052,33.1275,31.5062,30.7396,32.5057,33.0324,32.3927,33.7403,35.0211,34.4281,30.905,30.686
2855034,151.1769,151.5295,150.699,151.7369,148.424,149.7486,149.6477,147.8028,146.5082,148.1499,148.67,149.3047,147.6299
2860010,83.1654,80.6954,82.0338,77.3937,77.6664,77.5534,78.8455,74.5368,79.234,76.639,80.5393,75.8449,76.5602
2972545,131.3505,130.9044,130.3798,132.7666,133.0576,130.6626,136.2423,132.7607,131.5585,132.9459,132.3498,133.9215,131.3481
2984295,10.7807,11.3236,10.5661,10.3568,9.6508,10.693,10.5162,12.0338,11.831,11.4418,9.8181,11.5462,10.9576
2988295,213.3824,211.7359,216.1411,215.6975,217.9903,216.2534,209.3871,212.8993,215.7155,215.0222,214.7283,213.6035,216.3225
2988988,40.2813,36.3546,37.7518,38.9404,36.2126,37.9587,38.2383,40.0434,37.9931,40.1749,40.3862,37.9916,38.4108
2989840,30.855,33.9779,34.2485,32.6597,32.9964,33.0983,37.5877,32.9114,32.9669,32.8306,33.1328,36.2632,30.3294
2993958,47.3358,46.7248,45.7395,46.3749,45.7424,47.0969,40.9717,46.1383,46.8859,46.4886,48.1579,45.9427,46.6113
2998532,105.2042,103.3643,100.6715,103.7983,104.5877,104.2265,104.225,104.6212,106.6849,104.3414,106.315,103.5004,104.0135
3099759,125.5265,125.5132,227.969,125.4606,125.434,224.7892,230.0814,220.4208,218.8089,211.8013,125.4851,214.6409,125.5248
3099949,33.7051,31.9445,32.0065,33.5646,31.8052,33.6911,32.7721,28.7618,32.7093,32.9595,33.2624,32.4606,33.8948
3100193,28.135,30.1565,30.0445,30.3525,30.4948,28.7121,33.2926,31.0959,31.4204,27.6766,32.4851,30.3864,30.8047
3101057,31.4746,32.4213,33.1275,30.9935,28.1184,31.4388,32.9023,29.9289,28.5852,32.0576,27.9518,32.4606,31.0425
3110626,45.8488,46.4863,47.7131,45.4775,45.6232,46.6127,46.9586,46.6569,46.7569,42.8808,44.5311,49.7452,45.8982
3113648,88.2279,85.9402,85.4183,84.0591,86.2433,88.8155,88.3467,87.7637,85.9358,86.947,87.0157,87.253,86.3057
3114408,30.2354,31.2293,32.2867,30.8722,30.8522,30.9645,30.8198,29.4102,30.5183,29.8671,30.4128,29.5222,30.686
3115946,95.7867,89.9928,92.8471,96.236,91.4846,89.1711,91.6004,92.821,92.3796,94.1625,92.3263,92.2655,94.2683
3116604,89.3433,88.205,91.1427,89.9758,92.1994,87.7487,92.2513,92.3024,93.2819,87.9779,86.3682,91.2286,86.9
3119526,39.0335,37.4276,38.5928,39.966,40.382,39.6186,37.9782,37.9688,36.189,40.5616,38.7025,37.3004,38.1733
3119555,82.0321,82.0067,82.7551,83.29,85.0521,82.0583,84.4421,83.0954,85.0336,84.37,84.2957,83.6232,83.2157
3120486,130.3592,132.5456,131.8138,133.7921,133.5341,136.9456,128.3031,136.651,135.4248,141.0634,136.3652,123.8964,132.8931
3120585,103.2216,103.722,98.5695,97.3895,105.5407,104.7007,97.5873,95.155,96.117,104.9857,104.3721,105.4017,100.2105
3121427,156.3817,159.0312,155.4639,156.3516,157.5107,158.7585,155.2446,155.843,158.2364,152.66,159.4211,157.7746,158.3263
3123653,97.3978,95.8335,95.2066,95.9798,96.2698,96.6398,96.0257,96.5817,93.9263,97.8993,98.2847,100.2166,98.5469
3215565,31.4746,32.6597,31.7262,31.2569,30.2567,31.3202,31.6008,32.1334,33.998,32.7018,32.3557,34.3619,29.3787
3222670,35.3159,30.5205,32.0064,36.8896,34.5449,34.9951,34.0736,37.45,32.0648,34.3768,34.5576,34.5347,34.489
3222740,74.969,75.6894,74.7471,71.2575,70.5194,72.1004,76.503,74.926,72.017,74.5776,76.0061,79.4749,75.6097
3222834,169.7645,168.5429,167.9772,165.9649,163.5526,163.0261,168.6501,169.3291,169.3198,170.441,169.3945,172.4664,167.9527
3228219,116.4808,119.1959,119.3095,118.4377,116.1427,118.3339,116.4595,118.1077,120.3463,120.7054,118.2317,119.9211,120.8899
3232838,35.9355,35.9971,35.9302,37.0262,39.0716,35.5879,38.2385,37.9687,38.8954,37.7269,37.1481,36.2632,36.7471
3233647,36.9269,35.5203,34.3972,33.0443,37.2847,34.6395,33.553,34.2081,36.9622,33.8614,36.8891,35.7447,34.9644
3234396,31.3574,30.7524,32.2866,32.7878,31.8051,32.8612,33.2926,30.1882,31.807,32.5728,31.4489,32.9791,33.3005
3235687,101.6112,101.9128,105.1563,101.748,101.0146,101.0263,99.8004,101.5096,101.917,103.44,105.927,103.8466,101.3995
3238956,48.699,49.824,48.9626,50.6048,49.0778,49.3498,47.9999,48.2131,47.9169,50.483,48.9351,49.054,50.1767
3239204,37.9182,37.7851,39.7236,39.1968,38.1186,43.412,39.1495,39.0061,37.8643,41.7212,39.091,35.5718,37.9355
3240111,33.829,30.6333,31.0255,33.4364,32.1626,33.454,32.6419,30.3179,33.2247,31.4133,32.3557,29.1765,30.2106
3240119,92.689,89.8738,90.7224,88.0328,90.8891,89.7641,90.0388,93.5992,93.5397,87.5914,87.793,88.463,88.4451
3240280,29.7398,27.6535,28.7834,27.5327,21.3226,30.6089,31.9912,20.2033,30.6472,26.6459,30.5423,30.3865,26.2887
3240365,31.9702,27.7726,31.8663,28.5645,29.5419,28.3565,30.95,30.0586,26.3942,30.6402,31.5785,29.8679,31.8744
3240882,32.0942,38.1427,41.8158,32.2825,37.9995,34.4024,39.9304,41.0809,31.936,39.9173,34.5576,40.2387,29.141
3241947,58.736,60.6706,58.0855,58.1671,59.5603,60.6013,58.542,59.1056,56.9382,59.5022,59.038,57.6962,60.5162
3242122,35.316,36.5931,32.9955,33.557,34.4258,33.9282,34.4641,33.9488,33.3536,33.2172,33.0033,32.1149,33.0629
3336731,43.3798,40.5265,41.115,40.6067,42.1686,41.7522,41.2318,41.8588,41.8594,41.3345,37.7957,41.6214,40.7877
3337536,110.4088,109.7793,108.546,111.8737,109.3527,112.2879,110.4724,111.1051,108.3605,113.361,111.2372,112.8343,110.5502
3341327,37.9264,39.2153,37.8919,38.4277,38.4759,36.7732,39.4097,35.2455,40.184,37.2114,39.4795,37.6459,40.1935
3342658,37.5465,34.5668,34.8091,37.7869,36.3395,38.433,37.848,38.3578,36.4467,36.0519,37.1482,36.609,35.321
3343630,89.2195,86.4172,86.0981,85.213,86.8392,87.1562,87.1756,88.4124,87.7404,87.9781,87.5341,86.389,86.6625
3346501,20.6939,20.6209,17.2967,17.7911,19.4167,20.0582,19.8871,21.7594,22.5279,21.4919,22.6412,19.4971,22.6044
3348134,33.4572,36.8315,31.4537,36.5051,35.4979,34.1653,32.6419,34.4675,36.3178,35.923,34.8167,35.7447,35.6775
3424072,162.9489,151.4977,177.6046,105.8492,171.6526,172.7467,166.177,169.5882,170.2217,174.1773,176.0001,174.7132,123.0289
3425476,39.7769,40.6458,37.4809,39.7095,40.1436,42.9378,37.9781,40.3028,41.344,39.4019,40.2568,41.7943,39.4805
3428530,193.8041,184.8727,185.6384,187.3706,194.4048,197.0492,191.5567,195.1343,191.6157,191.701,187.1396,191.6524,192.4349
3437742,43.6184,43.8642,44.4784,45.9904,43.9556,44.479,44.616,45.2306,42.1174,43.3963,40.9045,45.0785,46.6114
3441207,184.6342,181.6543,176.8077,178.0135,179.6338,181.7565,180.3636,175.683,175.2481,183.4546,180.6632,183.5285,185.5418
3443483,126.6418,125.8708,129.5392,132.284,131.7474,132.678,129.3444,132.2421,130.2698,131.1421,130.6661,128.0448,129.8033
3444374,56.1339,55.9029,56.2496,56.2446,55.9868,57.5192,55.9391,56.3826,57.325,56.7965,58.1315,53.8937,54.2175
3527156,30.9789,32.8981,32.2867,33.4364,33.3538,30.7275,34.5942,33.0411,33.8691,31.7999,33.2624,32.6335,34.2513
3532085,105.5762,102.2701,101.0922,103.0529,104.588,103.5155,106.1775,105.0105,107.2007,104.4705,104.1133,102.4636,106.2719
3539429,114.9937,115.1431,115.8347,110.2074,111.1395,114.8959,113.4659,111.6238,115.7066,111.0417,113.18,109.5502,114.3533
3541897,45.4771,46.3672,46.5803,45.7443,46.8144,45.5458,45.2666,47.824,45.8548,46.4886,44.2721,46.9797,46.1359
3544637,29.1202,31.3486,30.465,33.3007,33.1156,32.1501,28.9978,31.096,32.3227,33.2172,31.7081,31.2507,27.7149
3544887,33.0855,34.4476,34.2486,32.2753,29.8993,30.9646,29.7787,33.1708,30.905,30.7691,31.449,32.4606,30.8048
3547041,101.6107,101.6953,102.9137,103.6702,106.0172,103.1596,101.8823,102.4168,101.2721,101.2491,101.7816,105.056,105.7963
3645589,155.7624,159.3652,158.9675,158.0182,155.8101,154.7282,157.3273,160.6412,154.2415,157.8142,154.3698,155.5278,157.8512
3646127,48.8229,51.6119,51.2048,51.502,45.6233,48.0354,50.0823,52.233,50.3656,50.7407,49.4532,51.4738,47.3244
3729864,27.7572,27.4151,31.1657,30.7371,27.636,30.7339,30.4294,29.0212,28.5852,27.2902,27.5633,31.2507,28.1903
3742673,64.312,64.6039,63.2559,66.2421,64.5631,65.1059,63.6177,64.6814,65.4439,61.1771,65.2551,66.3383,65.759
3744681,60.5948,63.889,63.8167,63.565,59.2029,59.4159,63.618,64.4223,63.8977,58.7292,63.8306,61.1532,56.7132
3837488,95.7869,96.7871,93.8052,99.4631,96.3686,99.722,97.8478,98.1378,95.7306,95.0646,94.7874,99.5252,96.4077
3847071,63.5688,60.5515,61.8548,61.6419,59.6794,60.8384,59.5833,63.1256,62.48,62.7235,61.7582,63.2273,61.8235
3847667,34.6963,31.5935,33.2676,35.2233,31.3287,32.6242,35.1148,34.5971,28.9717,33.0883,32.6147,31.942,33.6571
3849527,50.1859,50.5391,50.364,50.2202,51.6984,50.4169,51.6441,51.5846,55.5207,48.5502,52.0437,50.6096,50.0579
3854695,58.2404,52.5654,57.6508,55.6162,57.5353,55.3853,54.7677,55.2155,55.3918,54.0907,54.6342,55.4492,56.119
3855126,57.1252,56.3797,56.1094,55.091,57.9049,57.5192,61.2753,55.0858,55.2629,56.41,57.2248,56.832,56.0001
3935726,30.7311,30.1565,32.7152,30.7371,29.1845,30.1347,30.0389,30.7069,29.4873,33.2172,29.7651,29.0037,31.5179
3936047,205.7002,202.2755,210.9568,192.9261,204.0538,203.0952,193.2488,205.3788,199.7352,206.9053,207.6049,211.7028,208.5981
3937022,56.6295,56.9757,57.0903,57.3982,55.4028,55.8595,58.0215,57.6793,57.0672,58.085,57.7429,55.2764,54.2175
3937217,28.3828,30.6332,31.0254,29.327,31.2095,28.8306,27.3057,25.9089,28.4562,30.2536,25.3612,30.7321,29.2597
3946389,25.031,24.5544,24.5794,24.7128,22.5139,23.3776,23.5314,22.9265,24.7189,23.5536,24.7137,24.3369,24.6249
3953036,65.9233,67.465,67.0399,69.3188,69.8048,67.4772,68.4337,65.0708,64.6711,69.0372,65.9031,65.6473,68.9544
3953057,17.2243,16.8066,15.0503,16.2567,15.7239,16.6203,14.2906,17.4801,15.4396,15.1784,15.5173,15.5216,14.4041
3954770,78.8105,85.3443,78.5308,77.9067,77.2065,69.7295,80.9282,76.8712,81.5541,82.3086,75.8766,75.4995,78.6997
3954857,40.0248,37.1892,36.6309,37.6588,38.8334,37.0182,38.629,36.5424,35.0291,35.2788,34.4281,37.3004,35.9152
3955033,104.0893,106.3228,103.6147,108.5413,107.5887,109.5615,104.7459,107.3448,106.4276,106.4034,103.4658,105.4021,103.182
3956618,32.3421,33.6133,31.3059,32.1471,31.3288,32.6243,31.8611,32.2631,32.9671,27.1614,32.3558,31.0779,33.063
3956786,35.4399,33.0173,34.1085,30.9935,34.6641,32.9868,32.2515,33.3005,32.0649,33.6038,34.5577,33.6706,34.9644
4041075,33.0856,33.4941,31.8664,31.8908,33.2347,29.8977,33.6832,33.9489,33.7403,29.2229,30.4128,31.0779,35.5587
4041406,96.5302,87.2696,100.3913,94.4414,94.4625,99.8403,100.8411,99.6937,101.9166,100.8626,99.5797,105.9203,103.8948
4042951,32.5898,31.3485,33.416,31.2498,29.8993,30.4903,32.1213,32.6521,30.5183,31.671,30.1537,27.4481,34.2513
4042977,136.4607,135.1677,134.0231,134.0482,138.2987,141.4502,133.3787,137.1694,135.9401,133.9765,134.5516,127.3531,137.2902
4048951,116.9765,114.9049,119.0293,120.2055,120.3373,119.4009,116.7198,116.9407,117.6399,120.4478,119.3975,120.094,120.058
4049147,45.7251,49.3473,46.3002,46.5032,47.2911,47.4428,49.9523,47.0461,46.886,48.2926,48.8057,43.1773,48.8695
4056079,45.7248,44.4694,45.8796,46.5029,46.2188,46.6127,44.6158,47.0459,46.2414,44.427,46.6035,46.8068,45.1851
4056365,111.6481,111.2098,112.3028,111.8738,107.3503,111.5767,111.6439,112.402,111.3248,112.9745,112.9211,113.8715,111.5011
4060545,46.7163,49.8239,49.6633,42.9141,49.0778,46.6226,49.0411,46.1383,47.1436,46.8752,47.3808,45.597,45.4229
4137210,116.7285,117.527,119.6193,117.6417,116.7382,116.0814,114.2468,118.1076,117.1242,112.9744,116.5477,114.5627,117.7998
4140796,41.5119,42.1954,40.1343,41.7605,41.9306,42.5823,41.7526,43.1558,38.8955,41.2059,40.2569,39.5474,41.501
4141492,158.1168,181.8933,168.4966,174.0405,170.1047,172.1547,164.0952,176.8506,167.6449,174.178,135.718,100.5625,168.7851
4141587,33.3334,30.5142,29.4841,30.9935,33.1156,34.884,32.5119,32.0037,33.2248,33.6038,31.8376,32.6335,33.776
4141698,63.445,62.9356,63.2564,65.9862,65.7548,63.5652,66.6117,67.6644,64.2845,63.2391,66.1623,64.2646,63.2499
4241369,60.4708,61.9818,58.3659,60.6025,63.0148,58.2304,61.926,61.5695,63.2533,62.9812,66.0325,59.9432,60.1597
4243796,38.29,36.8315,37.0512,38.0519,35.7362,35.9435,39.4098,38.4874,37.7355,41.3347,38.3139,37.646,36.034
4243803,17.4721,16.0948,17.9931,15.4839,14.8901,15.0792,17.4142,14.6273,17.5016,16.2091,18.8849,14.6574,15.1172
4244973,55.0186,53.9957,55.0019,50.3483,50.6263,51.4732,52.2948,54.178,56.5516,51.9002,55.7999,53.7208,48.5128
4246729,41.6358,43.2682,44.3383,44.3241,44.4321,42.2266,43.8351,42.7668,43.5351,38.7578,45.4379,47.6712,43.5214
4253573,27.8811,28.7263,31.0256,34.8389,26.9213,31.7945,29.1279,28.6322,30.6473,32.0576,31.4491,32.4607,31.9934
4261269,93.4325,96.3103,94.9263,96.7707,94.9392,94.8615,94.0734,95.4146,94.4418,95.7088,95.5646,96.9325,97.2396
4262252,147.2119,149.2333,147.196,145.9692,146.7876,144.5328,149.6481,143.6536,142.7711,144.6713,144.396,145.8481,146.0852
4345370,32.0942,32.6597,32.9874,32.539,33.7112,31.9129,33.1626,32.0037,31.1627,32.8307,31.3195,32.1149,32.7064
4346339,197.3975,195.7605,190.6371,190.3185,196.4297,186.9725,185.96,198.376,193.8064,195.4374,191.4138,191.825,198.1393
4346893,34.2007,32.5473,32.7071,30.4807,32.9964,33.8096,34.3339,34.9862,30.9049,35.1499,34.4281,32.1149,34.2513
4355160,114.3744,201.5605,114.2648,199.4197,208.5806,114.3273,120.6244,114.3472,114.2892,204.715,114.346,114.3901,193.5049
4355819,29.2442,28.9647,30.3249,31.3781,30.6141,30.8461,27.5661,28.1135,28.9719,27.6768,31.8377,31.4236,29.4976
4355900,75.341,73.9017,69.4223,72.1388,67.6608,64.0394,63.7484,66.7567,75.8836,74.7067,65.7737,75.154,75.3722
4359478,35.44,33.7325,31.8664,31.2499,35.9745,33.4541,37.718,34.0786,36.7045,31.6711,34.2987,32.6335,32.8253
4365609,35.316,33.7324,33.8282,34.3261,34.1948,35.7064,35.3752,34.0785,34.3847,34.1191,34.9462,31.9421,31.0425
4366624,81.9083,84.5099,84.2762,85.7255,87.2147,87.0374,82.2297,82.8362,84.3893,82.3086,85.9796,85.8703,87.3754
4445711,37.1747,36.0047,35.6499,35.2233,36.2126,38.5515,37.3274,38.228,33.7402,39.273,37.9253,36.7817,36.8659
4446181,30.9789,28.9646,30.6051,30.3594,32.0435,31.2016,31.3405,30.9663,29.2295,31.4133,28.8585,30.5593,26.051
4446215,188.4762,191.1906,186.2936,181.9876,186.6625,186.2618,182.5767,184.7608,185.0434,189.1245,189.9896,189.4058,186.8496
4446637,167.0386,168.0663,169.057,162.2479,167.0425,166.8198,166.3076,173.7382,168.8046,165.1584,163.566,166.0713,166.8833
4454123,28.9964,28.0111,26.4012,27.7891,28.2317,29.5421,30.2993,29.2806,29.4874,29.8672,28.8585,30.5594,28.428
4455406,50.9295,57.5718,56.1095,55.732,55.5104,51.3548,56.0694,56.1233,52.2988,54.2197,51.2667,52.3381,53.7422
4459025,38.414,40.2883,39.5738,38.1715,38.5952,39.6186,41.1019,39.7843,38.2511,38.7578,33.2625,35.7448,41.0257
4459408,42.875,43.2683,43.0772,43.5551,45.3852,43.8864,43.1844,43.5449,45.3395,44.0407,41.1637,44.5601,42.9273
4464406,186.9889,188.5679,182.2294,185.9608,190.6332,196.5751,182.9669,190.3365,188.1362,189.3819,191.4141,194.7638,189.8205
4543371,94.692,92.2573,92.6839,90.3396,90.4123,90.5935,88.4766,94.7659,96.5035,93.0027,90.3832,92.9567,93.3174
4545532,35.1922,32.5406,31.8664,33.5571,34.6642,31.6759,34.0737,33.6896,32.8382,36.4385,32.8739,36.0905,34.0137
4546625,33.7051,33.6133,33.8282,34.1979,33.3538,32.2754,32.9023,32.5224,33.2248,34.248,34.1691,35.7448,32.4687
4548564,57.497,53.519,56.2496,55.6037,58.2501,59.4284,58.8025,57.9387,57.4539,56.5389,58.3906,57.6963,57.664
4553892,44.3619,41.3611,43.0771,40.0942,41.0967,41.6339,44.8763,43.4152,42.1174,42.2367,41.5522,43.5229,45.1853
4554044,40.3966,37.07,37.8921,38.556,37.2848,34.9952,39.4099,37.5798,37.22,36.9539,37.4073,38.3375,38.2922
4555734,153.7797,147.8032,151.9608,158.6591,157.0014,152.4758,149.6483,153.5091,148.442,156.3968,149.7069,149.651,155.8308
4556646,53.5318,56.6182,55.2687,54.7066,54.081,55.7411,55.2885,54.0486,53.201,53.962,58.0021,53.2024,54.693
4557817,82.2801,79.1461,77.8301,85.0847,79.4703,82.8883,79.4965,86.0781,79.2343,82.9528,83.2596,85.6975,77.7489
4585508,37.2987,32.0637,34.3887,34.7106,33.7112,35.5879,36.5465,33.9488,33.2248,34.248,33.7805,33.4977,35.2021
4586817,157.2489,160.0799,157.9861,154.8483,157.7156,157.4543,162.4027,156.8802,154.4988,159.4887,158.3847,158.1201,158.0885
4636731,23.9158,22.0513,21.4965,21.5083,24.3006,21.3622,24.3123,23.4452,24.3322,23.167,23.9365,23.6455,22.7233
4638317,28.7485,29.799,28.6433,29.3272,27.8801,28.8307,27.9565,26.8167,27.2964,28.0633,25.6203,26.5838,28.9033
4640930,168.5252,152.7219,173.9612,173.9117,169.5085,169.6646,176.8495,178.4061,155.272,163.2253,168.0991,164.861,172.231
4645474,156.134,151.379,152.5213,151.2247,149.2584,152.7447,145.7437,150.0078,152.3082,152.6601,154.3697,151.2065,154.048
4645513,64.9321,63.174,62.2754,63.2945,62.3003,64.0394,63.488,61.5697,61.4492,64.9142,55.9297,65.9931,65.8645
4646012,38.6618,40.4075,39.2935,39.7096,41.6923,38.7887,41.7526,38.7469,40.5709,36.3096,39.0911,41.4487,38.411
4651313,33.8291,36.8316,34.9494,35.9925,37.5231,32.2687,34.9848,34.8566,32.7093,31.9288,37.0187,36.9547,33.7761
4678610,184.6345,110.8522,110.6213,170.4512,171.8082,110.5098,173.9864,176.3316,186.4608,177.3989,169.5242,171.2566,184.5913
4680912,74.5972,78.7884,76.4475,79.3165,75.6416,77.5535,77.8044,78.8162,75.2389,79.3449,79.6327,77.7464,77.1546
4738255,15.2417,15.3763,16.5918,16.7657,14.8901,15.7905,15.2017,15.2757,15.4396,14.0188,14.7401,14.3117,15.5926
4739728,29.8637,30.1566,32.0065,31.1217,30.6141,32.5125,27.4359,27.4651,31.1627,31.0268,30.8014,27.9666,27.9526
4771876,191.202,192.5014,194.5611,187.2425,186.7014,190.6477,192.3377,190.0771,187.4917,188.4799,187.9169,189.5783,186.7304
4774429,88.8475,86.1786,105.7165,105.2323,98.0363,98.4179,68.9542,109.0304,98.8236,101.6358,111.2372,107.8217,107.3414
4818593,84.5107,84.6292,83.2954,85.5975,82.1934,82.9058,84.3122,83.0957,83.6162,84.8857,85.2026,85.179,84.7609
4821839,18.9591,20.1441,19.2591,21.3801,20.727,19.8211,20.5379,19.5549,22.0123,18.013,19.2735,20.3613,16.5433
4826423,80.6694,81.7686,81.1935,83.1621,81.2405,80.8732,81.8394,81.6693,82.5852,78.9587,82.094,83.4506,78.6999
4828553,49.8143,50.1816,49.3831,49.5794,49.4352,48.6282,50.603,47.5648,49.979,49.3234,49.5828,48.7084,50.4145
4828670,48.0794,42.1955,42.6567,43.6832,44.7895,39.263,43.705,46.5274,46.6282,43.9118,41.0341,46.4613,40.788
4829682,182.7759,183.3234,182.9302,181.8592,177.3708,180.6899,179.4529,183.8529,182.2079,182.2953,181.5702,179.3805,182.571
4831826,43.6184,46.0097,44.058,43.6832,43.4791,41.6339,40.8416,41.2107,41.6019,43.0098,42.9769,41.6216,43.7591
4857853,32.5898,31.9445,31.4459,29.462,30.4949,30.0162,30.4294,32.3927,33.7402,34.1191,29.3766,29.0037,30.9237
4858315,68.4015,67.1073,67.6003,66.7551,67.1982,69.848,68.1733,68.8313,71.1149,69.4237,68.1049,69.7955,69.4297
4863282,58.1163,58.2989,59.052,59.4488,61.5853,60.8383,60.2339,58.4572,55.005,56.0233,58.5199,56.4862,58.6146
4912124,60.2231,63.293,63.2562,62.7816,63.5047,60.4828,62.4467,61.4399,61.7068,60.5331,60.2039,63.2274,60.3974
4914234,46.5924,46.1289,51.7654,47.6567,45.6233,46.3758,49.3015,47.8241,48.1747,44.0406,47.6399,49.054,47.9187
4915387,48.8227,49.1189,51.7651,46.8874,47.4099,50.4062,51.2535,48.4723,48.8189,49.9674,50.3598,50.2637,48.3939
4917014,34.3248,33.375,34.8092,34.7107,37.404,33.0985,32.6421,31.7445,36.3179,32.4442,32.8739,34.0164,32.7065
4920600,99.8764,100.9592,100.5319,99.8253,104.1118,101.0263,102.5335,103.0657,98.5662,99.9611,100.3573,100.044,102.3502
4921373,33.5813,32.6598,32.5671,30.7372,33.1157,29.305,31.4707,30.7071,32.3227,31.2846,35.0759,34.0163,33.063
4921436,34.3248,30.7526,31.3059,31.2499,31.0906,31.0832,30.8199,32.7818,32.4516,30.1249,31.4491,31.4236,31.6368
4946632,200.7438,195.8391,201.4279,197.8816,196.3112,195.9826,198.9757,197.8579,202.1841,197.6284,202.1651,196.8382,201.3488
4948344,61.9578,61.8626,60.8889,60.987,56.7014,59.4158,56.3294,58.3276,61.9645,61.8215,58.3904,61.3259,60.5162
4950750,107.063,112.1632,112.6108,111.2328,105.4216,110.5096,109.4311,110.327,107.2006,94.8067,112.4028,109.2044,105.2021
4995064,31.1029,33.9709,34.8092,36.7615,35.1407,35.7065,31.731,35.2456,35.6735,30.7691,34.9463,36.9547,33.8949
4995788,167.534,169.4965,167.6555,166.7717,166.4116,164.6858,167.0883,165.0499,165.5824,163.4832,171.0784,166.244,170.092
5000089,161.4628,159.7231,162.331,163.9147,161.29,164.5679,163.705,162.7163,160.299,161.0357,160.5874,158.2936,163.3184
5000307,44.8576,42.7914,40.6948,41.1196,42.0497,40.6855,44.7461,43.6745,41.0864,42.8809,39.7388,42.4858,43.1649
5002732,190.9544,190.2368,191.7586,191.4726,192.1419,187.0121,188.954,188.5212,190.4561,193.634,188.8238,191.307,193.0295
5003549,155.0188,154.3588,156.0246,152.2501,150.6878,154.1676,152.902,153.2497,152.566,149.0523,153.463,149.3052,152.2653
5005217,44.9815,38.8579,37.8921,40.8632,41.2158,39.2711,38.3687,43.0261,42.1174,43.0097,38.1844,42.6586,41.501
5006454,88.7237,81.7684,77.5498,84.9565,85.9041,83.9552,86.3946,84.911,81.4252,83.5971,81.8348,88.8087,84.5232
5007645,30.979,30.1567,30.7453,28.6863,30.3759,30.3719,30.9501,33.5599,30.0029,29.7384,31.8377,29.0038,32.8253
5008996,30.3594,32.0637,30.465,29.9681,31.2097,30.9711,30.1691,29.7993,30.5183,31.0268,30.5424,32.6335,29.7352
5009393,32.5899,29.6798,32.9874,31.5062,32.9965,32.9799,34.5943,31.8741,32.9671,34.1192,30.5424,29.6951,34.7268
5034206,142.627,143.8694,143.1321,145.3283,148.6938,147.7336,146.2641,144.6909,142.5133,146.0886,145.9503,149.4778,146.7982
5034571,56.2577,57.4523,56.1232,62.0125,59.0838,58.9416,60.3641,57.5495,61.449,63.11,61.24,66.3385,60.9916
5035304,138.5378,138.744,139.2085,139.9448,135.8262,140.1466,136.5028,136.3918,135.2962,142.4809,136.1064,137.7243,140.2618
5042295,98.8848,99.767,98.7099,96.877,99.0101,95.4543,98.1081,100.2126,96.8905,98.4147,98.9323,97.9696,98.5469
5087542,37.0509,35.5204,33.9684,35.2234,32.9965,33.6912,37.7179,35.894,36.189,34.248,36.2415,34.362,33.6572
5088362,38.9096,34.4477,37.3316,37.6588,38.2378,36.6625,39.9305,40.8216,39.1532,39.1443,39.9978,38.1646,36.2718
5092846,25.8985,26.3424,25.4203,25.9946,25.7301,23.6147,23.9219,24.0936,25.3633,24.971,25.4909,26.2382,26.6453
5094118,58.86,59.4788,55.8292,57.5264,57.7736,57.1755,57.3708,56.3826,57.0672,58.7293,58.5201,59.4248,60.2786
5095336,36.4313,35.8781,32.9875,35.0953,33.7113,33.9283,35.6356,33.8193,32.5805,32.5731,35.4644,36.9548,37.4603
5097114,15.3656,14.4227,14.4898,15.6121,15.1284,13.8938,13.9002,15.5351,12.8621,13.6322,14.7401,14.8303,14.7607
5098194,32.0942,31.1102,31.0256,31.2499,34.9024,32.0315,33.423,34.7269,30.6473,30.1249,34.1691,32.4607,33.6572
5121605,34.3246,35.2819,33.8365,33.9415,33.9493,34.2838,33.0324,31.3553,33.2247,33.9902,34.6871,33.6705,34.2513
5129011,40.1486,44.1117,44.3381,43.8112,43.0025,42.4635,42.1429,44.3227,42.2461,43.6538,44.272,38.5102,42.0951
5129747,101.9826,104.4156,107.1179,96.6206,103.7759,99.1292,94.8543,105.3995,103.0766,107.0475,101.5228,104.7106,101.6369
5172478,41.0162,41.3611,43.0771,38.0434,41.335,41.2783,42.4034,43.1558,40.8287,43.0098,43.6246,43.3501,40.5503
5175152,81.7844,83.6755,86.9387,80.873,82.3124,83.481,81.8392,85.3,82.8428,82.3086,81.1872,83.7961,86.4246
5175172,38.6617,36.0047,38.5927,37.2741,36.6891,36.7733,38.759,40.4325,37.8643,38.6288,38.832,38.5102,40.5501
5175621,53.4077,50.5391,51.9054,50.2315,50.9837,53.2514,52.5551,52.233,49.7211,51.6426,52.6913,52.5109,51.2463
5175734,29.492,27.7727,27.242,26.3791,27.6361,26.6969,27.436,26.0388,27.0387,29.3518,26.3976,28.3124,29.2599
5176520,149.5665,150.9021,150.8397,151.3528,148.7819,147.5275,153.5528,146.8956,151.0194,151.1139,152.0382,152.5893,150.0073
5176709,97.6458,94.4033,95.9074,97.9026,86.6009,95.2174,96.4164,94.2477,95.6019,88.7512,94.7876,89.3274,95.2194
5177023,37.6705,36.8316,35.9302,31.5062,36.0936,35.3509,33.8134,35.894,37.9933,34.1192,35.7234,38.6832,33.5383
5181566,30.979,32.8981,32.9874,34.8388,35.3789,29.3049,32.1214,34.7269,35.9312,32.0576,32.4853,31.0779,31.6368
5185820,28.3768,29.5607,29.344,29.0709,29.6611,31.3203,30.6898,29.929,31.2917,29.4807,27.8223,27.4481,30.686
5262944,32.3421,29.7991,29.0637,29.0709,29.3038,28.7122,26.6551,26.4278,27.6831,31.2846,32.3558,30.0409,26.4076
5264460,32.2179,31.8251,31.726,30.7369,28.7079,31.0829,31.4704,29.9287,31.0336,31.7997,31.5783,30.5685,28.4277
5265256,51.3011,53.0422,52.7462,54.2059,51.9366,53.37,50.6028,52.622,50.881,51.7714,53.0799,50.7824,53.6232
5265923,27.3854,28.1303,28.0828,27.2763,28.9464,28.9553,28.7375,29.0212,28.1985,27.1613,25.6204,29.3494,26.5264
5266416,31.4746,31.7061,32.8473,32.788,32.1694,30.4904,30.8199,32.2631,32.0649,32.7018,31.3195,30.0408,31.7556
5270933,36.1834,36.1164,38.5928,37.9151,32.6391,36.8997,36.2862,39.1359,38.6377,38.1135,39.0911,40.2388,34.9645
5295280,190.4586,111.4482,215.301,202.8804,199.0508,198.2764,198.3248,204.4711,202.3129,193.2474,195.8181,190.4427,208.3605
5300269,100.0001,106.9188,101.6528,104.8241,105.7792,103.5372,111.2535,100.9907,102.5612,101.7648,104.761,105.0563,93.5554
5306751,89.5911,89.397,87.219,87.0073,88.5067,89.7828,90.1689,89.32,91.4777,91.8434,91.2903,88.2902,90.3466
5350163,76.5801,73.1864,75.3078,75.9841,74.9271,68.4256,74.8112,75.1855,74.2081,75.9951,77.9491,76.191,75.491
5351254,26.2702,28.6071,28.7835,31.1217,29.3038,27.5268,27.5661,27.4652,26.5232,27.9345,30.4129,26.5839,28.9034
5351445,27.7572,30.0374,30.8855,29.5836,30.1376,30.2533,28.9978,31.3554,30.5184,29.223,30.931,31.7693,30.0918
5352699,25.8985,21.9321,24.9999,27.9173,27.0405,24.8002,24.5727,22.9265,23.8167,22.5228,24.5842,28.1395,26.6453
5353178,27.2615,28.2495,26.4011,27.02,24.5389,27.8882,29.9088,29.2806,25.4921,26.6459,27.0451,26.0653,28.9033
5355929,44.4858,43.9833,41.5355,41.3759,42.7644,42.8283,44.7461,41.47,44.0505,43.1386,41.6816,42.8315,43.9967
5358060,31.4746,30.8718,30.7453,31.8908,31.567,31.2017,32.5119,31.6147,31.1628,33.6038,32.6148,31.9421,31.3991
5358719,28.129,27.8919,26.8216,27.7891,28.589,27.8824,27.3058,30.0587,29.1007,25.2286,30.4129,26.9296,31.0426
5359241,57.6209,59.598,58.6318,57.3982,55.7485,57.6498,55.6788,60.1432,54.7474,57.0543,58.261,56.4864,58.6148
5359568,148.4514,151.3791,142.5719,138.5352,146.0423,141.3324,143.7916,148.7112,144.8334,139.1311,148.4116,141.5272,148.819
5380775,63.8167,66.273,68.301,65.4734,66.112,65.4756,65.4402,65.7192,64.1555,62.3371,65.7736,64.2645,63.7252
5382824,99.2564,103.5811,104.3409,103.7984,101.9672,99.8404,93.6828,102.5466,104.1075,98.9299,101.1341,100.5621,101.7556
5384777,215.2416,211.0959,206.3322,211.7245,206.9561,208.7854,212.5111,211.0843,210.1742,206.9052,208.5115,212.9126,215.2534
5386317,157.2492,175.3373,124.915,171.8613,169.9854,174.644,166.8282,166.4765,165.7115,169.4104,112.9212,172.4667,168.7849
5392657,46.3443,46.0192,47.1407,44.3238,45.3848,45.9014,46.3077,47.6942,43.9215,46.4885,47.3806,45.0783,43.64
5436415,117.9681,119.9114,121.4118,117.3858,115.7856,122.7204,118.0216,117.8486,120.0888,117.4845,118.232,118.1929,120.0583
5436814,10.285,11.2044,11.547,11.1259,10.4826,10.3373,9.9956,9.4403,9.1246,10.411,9.6886,9.2992,10.6011
5439339,97.8936,97.86,100.1114,98.0308,99.9424,100.9076,96.6766,103.8436,94.6997,99.961,98.9324,101.2538,100.8051
5440198,134.9444,136.0026,135.0046,136.4841,131.8667,134.4846,134.6808,136.781,133.2342,135.7809,139.0856,131.502,136.9342
5440204,86.989,87.6092,89.4613,86.6229,87.1965,86.5634,86.2645,86.9859,84.1318,85.6588,86.2389,89.6731,85.3552
5443651,59.4797,59.7173,61.9952,58.0392,60.5135,60.0088,58.8026,60.1433,59.0005,61.4352,58.6497,58.9063,59.4468
5445796,29.7398,28.7263,30.8855,28.0454,28.4699,30.4904,29.2581,28.7619,30.3895,26.3883,26.009,27.7938,27.4772
5445983,29.8638,30.6334,30.6052,30.609,28.7082,27.8824,28.4772,27.9839,29.7451,29.4807,28.8586,30.7322,26.2888
5450049,47.4598,45.0561,46.3001,48.4257,47.1719,48.3911,47.3491,43.6745,43.9217,43.9117,46.6037,45.7699,46.0171
5450937,82.2801,86.0595,82.5946,84.1874,84.9509,83.0068,83.7915,84.911,85.5493,83.4682,80.9281,83.2776,83.097
5468161,110.1609,109.66,108.2656,110.8482,110.0673,108.2572,101.4919,109.0303,110.5514,110.2685,103.7246,108.8587,108.0544
5471433,280.9169,128.0164,186.0129,190.8315,182.8887,115.0145,206.0036,209.9173,115.0623,115.0361,195.6884,215.3325,193.6235
5472717,95.9105,97.9994,98.4294,99.1839,97.7978,96.0467,92.2511,96.0627,95.4726,94.6778,94.1395,97.6236,95.4566
5472964,139.9012,136.718,140.47,145.4568,142.7069,140.9768,139.1061,140.6714,143.9313,143.3832,139.8629,141.873,140.9752
5473840,94.0521,94.88,88.0599,84.572,89.8171,88.223,94.3338,91.6541,91.3488,90.6838,103.5953,88.4631,78.3432
5478010,38.5377,34.4475,32.1545,33.3006,35.0214,35.4693,35.8957,36.0235,36.5755,35.2787,35.0757,37.4731,39.5993
5479483,96.1586,95.8335,95.4868,93.6725,92.2188,92.0164,97.7177,91.7837,94.1841,91.9722,93.2331,92.7841,91.2973
5521718,55.5144,57.3334,55.6891,56.6292,55.7486,57.1636,55.6789,57.4201,56.0363,59.1159,55.9296,57.1778,59.2091
5522071,112.5157,113.8322,113.7043,112.2585,119.5974,107.9019,113.9868,116.5518,116.0935,113.2324,116.289,114.3902,113.8782
5522822,25.2788,25.0312,23.5985,22.9183,25.1345,25.8671,24.4425,24.3529,25.621,26.3882,24.8432,21.917,24.6249
5522844,35.0683,35.8781,31.3059,32.6599,32.7583,32.2687,32.1215,32.5225,31.6783,31.1557,32.4853,35.7448,32.3499
5523030,38.7857,38.9771,41.2553,37.5306,38.5952,35.4694,39.4099,39.5249,39.7976,37.8558,39.8683,39.2017,37.4603
5524119,42.1314,42.0762,46.0198,44.7086,46.2189,44.844,43.1843,43.9338,43.9217,40.5616,42.4588,42.8315,41.9764
5524149,27.3855,27.6535,30.1848,26.5073,26.4449,26.3413,26.6551,25.7794,26.3943,30.1249,27.8223,28.8309,28.6657
5524720,20.694,19.3098,20.7958,20.9956,21.2035,21.3667,21.449,20.9814,18.146,20.2035,20.4393,20.5342,18.9203
5531278,28.9963,29.799,31.0255,32.1471,32.6459,28.9492,26.3947,31.6147,31.0338,28.5786,30.1537,30.2136,31.8744
5531488,105.2048,98.9329,101.5129,106.2343,106.1368,102.0932,100.4511,103.7141,107.3299,106.9189,103.5955,104.538,103.1822
5534253,35.0682,37.07,39.1533,37.1461,37.8804,36.0621,37.7179,38.7469,38.5088,36.4385,35.5939,34.362,36.6283
5552283,125.5267,127.182,126.0359,123.4098,127.8434,128.4104,125.5701,124.7211,126.1458,126.8902,123.6718,127.872,126.1191
5556726,196.0351,128.7318,113.284,193.78,190.4744,197.8795,123.618,199.8031,111.1962,106.79,103.2068,192.5171,201.3489
5556743,124.6594,126.9438,122.1124,121.1028,122.5754,125.2098,126.221,126.4071,123.1818,123.6692,126.7806,123.5511,124.4555
5563915,50.0619,56.8564,51.4849,50.3597,57.6543,54.1997,51.644,55.9934,55.1339,49.7098,54.1161,56.1406,52.7912
5566146,73.4819,79.8611,76.5876,77.5219,76.3562,77.7906,73.8998,74.0181,68.9238,68.0062,72.6382,74.8079,71.4499
5607690,123.7919,125.7517,122.8129,123.7944,123.4351,125.4468,119.0626,127.185,127.3058,124.1844,123.2833,125.9708,122.1973
5610212,92.4413,94.2841,91.9836,93.8008,93.7481,94.2886,91.3404,94.507,91.8644,94.1627,92.5856,92.7843,92.2482
5615439,16.3569,15.8531,17.0122,13.3079,13.9371,15.1978,15.7223,15.2757,15.5685,15.8226,15.6468,14.1389,13.2156
5617324,166.1711,163.7752,164.8529,165.4523,163.468,163.1448,164.2251,163.8829,163.5205,160.6486,163.9545,162.7871,165.1006
5620302,30.3594,32.5405,33.4078,30.3526,28.9464,27.5325,33.4229,29.5399,32.1938,32.0576,30.0242,34.1891,28.1902
5620636,157.373,152.4516,154.2027,151.9936,154.6512,154.2537,154.3335,154.0276,156.1744,155.7523,153.0743,154.6633,156.9002
5620720,55.2665,56.8565,57.0904,57.0137,55.3912,56.8198,58.1517,53.4001,62.0935,54.6061,58.1315,57.8691,53.2667
5622103,31.7225,28.2495,25.9808,28.9427,30.7332,27.1711,24.3123,31.6147,27.1675,27.5479,26.0089,28.3124,27.0018
5623444,131.351,130.5198,135.285,131.6135,133.4155,130.9002,133.1191,132.5018,131.8167,131.7867,131.1846,129.4279,130.3978
5639438,178.5629,173.1919,174.5223,175.5786,174.8694,178.2242,178.6721,178.0176,180.146,184.0993,178.4617,182.1462,177.5796
5695096,34.3247,34.0901,34.5289,34.4543,34.3068,34.521,34.4642,33.5599,32.3227,35.5365,32.0967,32.115,35.0833
5696539,66.0472,65.3195,62.6957,64.448,64.087,64.2764,65.4402,64.4225,66.2176,66.4603,65.7736,60.4619,63.6064
5701850,43.7423,45.6521,38.4526,39.1969,40.2628,42.9469,41.3622,44.0635,41.6019,42.2367,41.9407,42.4858,42.9271
5703348,38.0422,35.1628,35.7901,35.4797,35.8554,33.9354,36.937,38.8765,36.4467,37.4692,34.2986,38.1646,39.1241
5707098,40.2726,39.573,42.9369,39.8377,42.535,40.5669,40.9717,41.859,42.2462,42.4943,43.495,41.103,43.0459
5707115,87.8564,89.0394,91.0027,92.0063,87.792,90.4943,89.1278,87.1155,88.3846,90.555,92.3265,89.1545,87.3755
5707416,49.6903,47.9168,48.6824,47.2721,50.8646,49.6951,48.911,51.0659,50.3656,49.0656,50.878,51.6467,53.2667
5709182,31.2268,31.5869,32.1466,33.3007,33.8303,32.6311,31.9912,31.485,30.6472,33.8615,31.449,29.1766,34.9645
5709564,26.5237,27.8917,29.3438,29.0707,26.0873,26.8153,26.7851,26.2979,27.2963,28.5785,28.7288,27.448,26.4074
5722012,52.1686,47.3208,53.4469,54.1938,51.1029,53.6072,53.5964,48.6021,54.8763,51.7715,52.3028,50.6096,52.6725
5728791,45.1054,41.1226,43.3573,40.735,40.382,39.8556,39.54,44.7119,43.9217,41.7213,45.0493,37.6461,36.7472
5730952,41.2728,42.9103,44.7584,43.5547,43.598,36.5361,44.6157,44.4523,44.6947,42.1076,38.3137,42.8312,42.3327
5736093,111.7719,116.335,112.583,107.4118,108.7571,108.0201,107.4789,106.3071,97.7925,105.3723,101.7817,113.3528,109.7183
5780142,28.3767,27.5343,29.7644,27.02,30.9714,29.7791,32.2516,32.3928,32.3227,29.8672,26.7861,26.0653,25.1003
5780614,167.1627,166.8746,169.898,170.3234,168.5562,167.5314,170.6028,170.6263,165.7117,167.8645,172.3741,172.294,167.7155
5782127,27.2615,30.5142,29.344,29.8399,30.0185,28.7122,27.8264,28.3729,29.7451,29.8672,30.1538,30.2137,26.7641
5788354,37.6704,33.9709,37.8921,37.5306,36.2127,36.0621,37.8481,36.8017,36.4468,38.3712,36.8892,38.856,38.0545
5791045,107.9308,110.8523,108.7997,110.3358,110.0677,109.7986,108.9108,107.9932,109.2629,109.1092,110.5898,109.5504,109.7186
5791135,46.4684,44.9368,47.0007,42.9237,41.5731,44.3604,42.4033,44.8415,44.9526,42.6231,40.9044,43.1771,45.4228
5791844,52.9121,53.519,51.7653,54.0656,56.225,52.7883,54.6376,54.0484,53.4586,54.8638,56.4476,53.548,54.9306
5791889,122.3051,118.9577,120.7111,118.4111,124.124,122.1276,123.8783,123.6839,118.2845,116.4537,119.7862,123.7239,120.4147
5792421,43.3706,44.4601,43.7777,45.3495,45.7424,44.479,46.0476,40.5623,43.6639,44.0406,44.0131,48.0169,46.3737
5792500,46.9742,41.48,45.0387,49.0664,47.7673,49.8134,42.5334,43.804,46.3702,44.5557,44.1425,44.2141,44.5908
5793628,49.0707,48.2744,34.669,48.6821,34.7833,39.3897,48.7808,49.1208,49.2057,48.9368,49.3237,48.7083,48.7506
5795250,49.8141,48.6319,49.6633,51.1174,52.1859,51.9474,52.9456,51.4549,52.6854,51.9003,48.417,51.1281,49.3448
5806522,57.2492,59.1212,59.0523,58.8082,59.7987,57.4007,60.6246,56.3826,57.325,54.9927,58.2611,60.6347,58.0206
5808398,118.8352,118.3615,115.666,128.0242,120.3372,111.1025,120.4941,128.2223,118.2842,119.0304,125.0966,104.3649,121.603
5808438,30.7311,32.1829,30.8854,30.4808,30.1376,31.8011,31.7309,31.6147,34.1269,32.8307,31.7081,31.5964,31.3991
5810513,186.7408,111.5672,111.6021,187.9257,111.4968,193.137,187.9124,195.0045,194.8376,170.6986,114.6048,111.6243,187.0868
5814204,55.7621,52.327,52.7462,51.2456,51.9475,50.8805,54.8978,49.8988,51.3965,53.3176,52.1732,49.2268,53.3855
5866138,92.3173,88.801,93.5251,89.1864,86.8391,83.8543,87.566,84.2627,84.0028,89.9107,89.736,88.6359,86.9001
5867450,165.056,163.6562,161.2096,164.6834,164.0294,164.602,165.3966,165.9578,167.6447,163.7411,161.7528,165.5529,163.318
5894271,168.4015,165.3247,165.6937,168.4004,165.4935,166.7012,166.1773,170.0035,165.8402,163.2255,170.0423,164.5156,166.6455
5905907,119.2066,121.9627,118.1881,121.2305,121.5028,119.2819,120.2335,122.6459,121.7636,118.3859,120.8219,120.785,118.1561
5950668,12.0198,11.562,11.8273,13.0485,12.3886,13.0667,11.167,11.6448,11.5733,10.7975,11.3724,11.3733,10.9576
5960394,30.979,28.9647,28.5032,30.7372,35.9745,31.7944,31.6008,28.8916,29.3585,29.7383,28.0814,29.6951,29.0222
5961015,46.4685,41.4802,40.6948,49.1948,45.7424,45.7926,44.2255,40.8216,45.9837,45.8444,42.1997,44.9056,48.5129
5962323,86.1215,83.7948,84.5565,85.5974,83.861,82.1942,83.7915,82.1879,85.0338,83.7259,83.2596,83.1048,84.8797
5962369,30.6072,30.991,30.8854,33.3007,30.2567,30.8461,31.0802,28.8916,31.5494,30.5114,31.0605,33.1521,30.8049
5962451,89.3433,92.0193,92.6842,89.3145,89.9362,84.6843,84.182,88.0232,92.1221,90.0395,91.4198,93.8213,95.457
5966348,31.3507,30.8717,31.0255,31.378,32.1694,31.7944,28.4771,28.6322,30.905,28.9652,29.2471,29.0037,29.8541
5983299,64.0644,64.1274,61.5746,61.8844,66.3642,60.8384,66.8718,64.6817,65.5731,63.2389,63.183,68.9313,65.8643
6032639,49.4424,48.5128,50.0837,44.9649,44.9085,45.4369,45.2667,43.1558,47.4014,46.6175,45.8265,46.1156,43.4025
6033938,162.4539,163.4179,161.2097,161.9918,161.7662,161.8411,157.9781,159.3445,158.6234,162.0662,161.2348,168.3185,162.1297
6041223,52.1686,53.9958,53.0265,54.7064,55.3912,54.0926,52.2949,51.4549,55.3918,55.1215,53.9866,53.2023,54.574
6043234,45.6011,47.3209,44.7587,46.1186,44.5513,45.7831,44.4859,44.0636,46.6282,42.1079,43.3656,43.0044,45.6607
6044054,70.5081,74.1398,71.8043,69.3187,71.6066,72.219,70.516,71.8138,68.0218,72.7737,72.2498,71.524,68.9543
6048411,29.6222,26.223,25.7004,25.3535,29.1845,28.712,27.6961,30.0585,26.3941,29.3516,26.9155,28.3122,28.5466
6048862,36.5552,36.1164,35.3697,36.377,40.7393,38.0854,39.0194,37.9688,36.8334,36.5673,36.5006,38.6831,40.1937
6049343,27.7571,28.0169,26.8215,28.4298,27.6359,26.2226,28.4771,29.1508,27.6829,28.5786,27.6927,26.5838,28.0713
6058941,99.0089,100.6015,100.1115,99.6971,95.6541,98.7738,97.3274,98.527,101.0148,100.3476,98.8029,100.7353,100.211
6060867,67.906,67.7034,66.7597,66.7553,66.8268,66.0547,62.9674,68.0534,68.2797,64.7853,65.126,66.3387,64.7948
6061867,111.2764,112.6402,112.7233,112.5148,112.8074,112.9044,107.349,111.624,111.8404,113.1035,110.9783,110.2418,111.9766
6071633,130.607,136.9559,136.5795,135.7147,137.4651,135.5231,127.7825,129.7782,135.6826,137.4556,136.1061,128.7361,136.3397
6113813,107.9307,119.4344,132.2019,159.9407,124.1499,98.6551,111.5138,98.6565,100.7569,167.6065,161.7527,120.6126,109.7185
6114108,87.1129,85.702,86.2382,87.6483,87.9112,84.6843,86.1343,87.6343,87.7403,87.0761,86.7569,87.7717,88.564
6123202,55.0187,52.6846,54.568,52.5274,53.1279,53.2626,55.9391,55.8639,55.6496,53.3176,53.8571,53.8937,54.3363
6126808,158.8602,162.2258,159.2477,160.4535,159.741,161.9934,161.1016,161.5489,163.0051,162.3238,163.9547,162.9601,162.7238
6127825,108.4263,107.038,107.9588,105.5931,102.2271,98.8922,105.7871,102.9358,106.5564,100.0897,110.7192,106.7848,105.44
6128428,47.8314,47.7975,49.1027,47.7956,47.7674,47.5611,44.2254,44.7118,45.0815,47.1328,46.215,48.3625,48.9882
6128774,45.4771,43.6257,47.0007,44.9649,46.9434,44.4789,44.3556,44.8415,46.8858,45.4578,48.676,46.6341,45.6605
6129632,153.1599,151.498,157.7061,143.0211,154.2938,142.0434,156.416,139.6337,155.9167,156.0101,157.4782,138.07,149.0564
6130752,92.8128,89.2776,86.7985,91.0013,89.6978,84.5478,82.0994,91.654,94.5706,90.5548,89.4767,84.6603,90.3465
6131884,30.2354,26.6999,22.057,26.2509,25.7355,27.0525,25.4836,30.4476,28.4563,25.4863,27.3042,28.658,24.9814
6139561,97.0261,93.9265,93.385,93.2881,97.4408,90.9496,91.0801,95.2851,94.6997,99.4455,94.2694,95.377,95.9324
6140947,45.3532,45.0561,45.179,48.2975,46.5762,50.2983,46.3079,49.7692,48.9479,46.2309,46.3446,47.6712,49.8202
6142229,85.6259,87.2515,88.6204,83.6747,80.5257,85.1408,86.9152,87.8936,87.3536,86.0453,89.8655,86.5618,87.3755
6143256,117.2245,117.5274,117.3479,117.7702,117.8106,118.9269,114.8979,115.5144,118.8,117.3556,116.4185,114.7359,118.7509
6144777,128.9962,128.1355,127.0168,128.8224,128.7694,129.5958,128.3032,127.5739,126.1457,128.8229,126.7804,127.872,131.1106
6191190,121.3136,120.5072,119.73,118.2828,122.6944,123.9317,120.4943,121.22,120.9908,119.9325,120.3042,121.6497,121.1277
6203503,29.1202,28.1361,30.8853,24.969,30.9713,30.6089,30.5595,31.2256,30.0028,28.9651,29.1175,28.6579,27.8336
6205783,34.6965,33.1365,32.567,29.9681,33.3538,33.6912,31.3405,32.2631,33.2248,31.6711,35.0758,31.5964,34.0137
6209377,49.4424,51.0159,51.7653,50.2202,49.316,51.8398,49.9522,51.7143,50.1078,51.7715,51.3961,49.5725,49.939
6210603,110.7804,112.0675,107.2578,111.3609,110.5438,113.5918,108.3898,113.9578,108.8759,115.5513,115.2523,117.1553,110.5501
6210900,44.9814,44.46,44.198,45.616,44.7893,43.412,45.1365,42.637,44.566,43.7827,42.9768,44.7327,43.4024
6211965,71.6233,70.564,67.8806,71.7541,68.3897,72.4561,70.9065,74.4073,71.2438,69.4237,68.8822,68.9313,71.2124
6212600,154.3988,158.5303,159.7072,154.3006,154.0229,154.2535,140.277,149.7481,150.2458,153.4328,155.9237,150.1691,149.7692
6221548,92.6889,100.0053,110.4811,106.0016,110.0675,110.7468,113.8564,114.0877,108.3606,110.7841,110.5896,105.0562,108.411
6230903,63.6927,66.3921,68.5813,63.5507,65.8738,65.5941,65.1798,59.6244,63.64,60.9197,68.4936,66.6843,63.4874
6271732,29.368,29.4475,33.688,34.0697,33.3537,31.3201,33.0324,33.3004,33.998,32.5729,31.1899,30.2136,31.7555
6283995,197.5214,197.8649,195.45,194.5484,194.4047,198.5901,195.9817,193.0594,196.2552,199.174,198.5378,201.1588,196.5944
6284035,19.8265,19.3098,19.5346,19.9702,21.7991,20.2996,22.4902,20.8517,19.4348,20.0747,22.3822,22.6084,22.6045
6286142,11.5242,12.5156,13.7891,13.6894,12.9842,11.8809,12.4685,12.0338,12.0888,12.3437,12.9267,13.6203,13.691
6287950,34.5725,35.5204,35.3697,33.557,37.4039,34.4097,35.1149,34.7269,35.4157,37.4692,36.5006,35.2262,36.0341
6288543,24.4114,24.5544,26.5413,24.4564,24.1815,23.259,25.3535,25.909,23.1723,26.1306,27.0452,22.4356,26.6453
6289573,26.8897,28.3686,27.2419,28.5581,26.2066,30.1411,27.6962,28.5025,28.9718,28.321,29.7652,28.658,28.1902
6292367,35.316,36.3548,37.3315,33.1725,34.7833,36.0697,34.7244,33.0411,38.251,34.7634,33.3919,35.9176,33.4195
6292598,43.3705,42.3146,39.5737,41.7604,42.535,40.2112,43.1842,43.0261,41.0863,43.2674,42.0702,42.8314,41.8575
6292632,34.6965,34.4477,36.0704,35.2234,35.2598,33.9283,37.3275,35.6346,34.7713,36.5673,35.7234,36.2633,36.3906
6303699,103.4698,104.4158,103.6147,102.7733,103.1587,100.3148,106.8284,106.9558,102.9479,108.465,105.4087,106.2664,103.182
6304676,87.98,91.9191,92.8241,90.596,90.2933,90.475,93.2923,90.0977,93.1528,92.6162,89.6061,89.327,89.8709
6304807,198.3891,200.4875,198.3447,191.7288,197.4245,200.3686,194.29,196.1718,201.4106,198.2724,194.3932,199.2578,194.6931
6350696,184.8826,180.582,183.4908,187.4992,183.9226,183.4166,182.5766,190.7258,186.461,185.2589,190.7667,188.8872,191.0092
6350918,32.466,32.6597,33.1276,33.0444,32.4009,34.4025,37.3275,31.3554,32.9671,36.4385,31.8377,32.8064,30.0918
6352802,74.1017,74.3783,83.0151,77.7785,76.1182,72.8271,80.1473,76.7415,73.5637,76.6393,77.9491,71.6969,75.1344
6356038,37.1748,37.9044,41.3955,38.4279,37.9996,41.6339,39.9306,37.5798,36.5757,40.1752,37.6664,39.0289,38.7676
6361986,161.4622,158.2921,161.0692,159.3357,158.3114,158.9956,165.1361,160.7706,162.876,164.1274,163.6954,155.5275,160.7032
6363181,27.0195,28.3685,28.3629,27.9171,28.8271,26.9339,25.2233,29.1508,28.9717,28.3209,27.3041,29.695,26.764
6363792,41.3879,41.1226,40.1342,40.8632,38.7224,40.0927,41.6224,39.2655,40.0553,38.7577,40.6454,37.4732,38.5298
6363813,40.6445,41.5995,40.2744,39.4533,40.6202,43.175,37.718,40.4326,42.1174,42.2367,42.3293,41.9673,40.6691
6365511,75.4648,77.4774,76.8492,78.804,75.88,74.9457,77.284,79.0757,78.3322,76.3816,76.0062,74.2897,74.7779
6368800,54.8946,48.3935,49.2428,49.0776,49.6733,53.4885,54.7677,51.0659,51.5254,50.9983,50.7484,50.2638,54.8116
6370549,10.285,12.3964,12.5279,10.6131,10.0082,11.4042,8.6941,13.2009,11.1866,9.509,12.02,10.1634,10.4822
6372328,40.8921,40.6543,40.8348,42.7858,43.1216,43.649,40.9716,42.6369,44.1793,42.7519,42.1996,44.0413,42.5705
6380975,151.5488,148.1603,150.8393,149.2072,151.8787,150.2229,151.47,154.4164,149.2148,153.9483,152.8151,152.4161,152.5027
6382830,24.9071,26.2231,23.1781,24.9691,23.4668,21.841,22.0997,27.2058,21.6257,24.7132,24.3251,26.9295,24.6249
6385325,55.3902,52.6845,54.7215,53.04,54.3189,52.303,49.8219,54.178,52.5564,53.0598,53.2093,53.0293,52.0781
6428602,81.7845,83.5564,86.2382,90.0837,91.9613,84.5657,85.3534,91.2651,89.4157,83.726,83.7778,86.2161,88.3263
6431857,34.4487,35.9973,36.4908,34.4544,33.3539,35.2323,32.2516,30.9664,31.1628,35.2789,36.3711,35.572,32.8253
6437115,88.3522,88.3244,87.9199,87.0076,86.8393,88.1046,89.3883,87.6344,86.4517,88.107,85.3323,88.9818,88.5641
6441442,149.9379,148.5179,150.4562,149.4299,146.3992,147.4964,146.5243,150.2668,145.7351,151.2425,143.4892,150.8605,145.9662
6444595,21.8092,22.0513,20.7958,20.4829,19.7741,20.4181,20.5379,20.722,20.4658,21.7497,21.7345,20.8799,23.3176
6447552,58.984,59.2404,58.9121,59.8336,60.2751,61.4313,60.4944,58.4574,56.9384,58.0851,61.6287,60.1162,57.664
6447817,32.8376,31.8319,30.605,32.4033,32.8772,32.0314,32.772,33.8191,32.7092,33.346,33.6509,31.5963,30.9236
6451238,30.6072,31.1101,32.4268,35.0951,32.0502,32.0315,33.4229,32.263,32.5804,29.6094,30.5423,31.5964,30.9237
6465075,82.1559,84.7659,85.6772,84.828,84.6945,85.6146,85.0927,83.4843,84.3891,81.9217,82.6117,84.3144,83.0967
6507794,199.9998,205.3743,202.4585,202.8801,204.7683,205.3474,204.4416,202.5257,196.513,204.8435,203.8485,203.7516,198.6149
6508328,37.9183,35.6396,37.4717,38.2997,41.2158,40.9226,38.3687,36.4127,40.1842,36.6962,39.0911,37.8189,37.8168
6508943,35.0682,34.09,33.1275,34.4621,34.9024,33.5726,31.3405,33.1708,35.5446,34.5057,35.7234,35.2262,36.6283
6510447,35.9356,37.4276,34.1085,38.6842,39.3099,37.1291,38.2385,36.9314,33.2248,35.9231,38.4435,37.3004,36.1529
6519747,31.7224,32.6597,32.7071,32.6598,33.48,33.5726,33.8133,32.6521,32.1937,31.0268,31.5785,33.6706,31.7556
6521094,46.84,46.2576,46.4401,46.2465,48.3629,43.8861,46.0474,45.8788,47.9167,49.0655,46.733,46.9796,47.3243
6521522,86.8648,87.8657,87.6392,89.5707,86.6006,89.5267,88.2165,89.5791,89.6732,87.3335,87.2747,90.537,84.1664
6522553,58.2403,57.9291,53.0395,56.2445,55.7484,57.7562,55.5486,57.0308,59.258,54.0906,58.6495,55.2763,56.832
6522569,158.1165,158.6498,156.3048,159.2998,157.9873,154.8465,154.0733,156.3617,156.9477,154.0773,157.0896,161.7501,154.5233
6522571,37.6704,36.3547,35.6499,36.3769,34.0757,36.2992,38.4988,36.5423,38.7665,39.0154,37.0186,37.4732,39.7183
6526417,70.756,72.2328,72.0847,71.3697,70.7578,71.3893,68.5639,68.9611,69.1818,71.0988,71.2137,73.2526,72.7575
6526657,25.7745,25.6271,24.4393,23.5591,26.9269,24.3259,24.1821,23.9639,26.9097,21.6208,25.8794,23.1269,26.7641
6527211,30.6072,28.3686,28.7834,29.2056,28.9463,28.238,30.4294,27.9838,30.3894,29.8671,28.7289,29.5222,29.2598
6528048,28.5006,30.7525,36.2105,30.7371,33.7183,30.4904,31.2103,31.6147,31.5493,27.8056,31.9671,33.4977,29.6164
6528297,40.2726,36.2356,39.8539,40.0941,38.4841,34.1653,36.5465,34.2082,37.4777,38.5,37.7958,36.9547,36.2717
6528720,42.8747,43.754,45.4591,43.4266,43.7172,45.6643,44.3555,43.2853,45.0814,46.875,45.3082,46.1154,46.9677
6528757,33.7051,35.0436,34.669,32.7953,34.1876,35.3508,34.0736,32.6521,32.1937,32.4441,35.7233,33.4977,31.0425
6528942,39.777,44.2217,39.0131,36.2488,38.3649,41.3967,39.2797,40.6919,42.2462,42.6232,39.3501,37.4732,40.1937
6531550,44.9814,43.864,43.9286,42.2731,45.504,42.1079,45.7872,43.5447,44.9526,44.0404,45.4378,47.4982,44.1155
6531581,25.7745,22.7664,22.4774,20.8674,23.9433,23.0267,22.8806,22.4078,25.2343,21.3631,26.6566,25.0282,21.2972
6546685,157.3727,150.0673,155.2217,161.3502,161.4082,162.0775,131.0362,159.4736,158.6227,153.3039,143.489,158.6384,160.1087
6546755,85.0062,85.7018,85.6775,85.8536,85.9041,84.4293,84.4422,82.7065,80.0075,78.1854,82.6119,84.4875,83.4535
6547007,37.4225,37.0699,39.1532,38.3082,37.4039,37.9588,39.6701,35.5049,39.282,36.9538,37.0186,38.6831,39.0051
6579495,84.1388,86.8938,88.4802,83.95,85.6478,87.9858,85.2231,85.1703,86.4514,82.4374,84.2958,86.7345,86.0681
6580479,34.0768,33.7325,35.0894,32.0261,36.3318,36.2992,33.4229,36.672,36.0601,36.1807,37.1482,34.8805,38.411
6590195,111.0287,107.5148,115.3859,114.5657,106.3749,107.9245,108.2601,111.6241,111.0672,111.4285,110.7193,114.7358,115.8985
6590381,54.7708,53.0423,59.7529,50.8611,53.7235,58.4799,59.5834,57.5497,55.0052,52.4157,55.8001,55.2765,58.9714
6590642,29.2442,28.0111,29.7644,29.3272,31.3288,32.2686,29.3882,31.4851,29.7451,30.7691,30.4129,28.8309,28.5468
6591336,24.6593,23.8392,25.1399,24.9691,24.0624,25.0425,24.4425,24.4826,22.2701,26.0017,25.2318,23.1269,26.7641
6592034,142.999,143.9889,146.0752,147.5076,145.9231,144.4145,145.093,144.9506,147.2821,149.3101,147.8935,149.1325,147.7493
6593623,37.9183,38.6195,34.2486,35.0952,38.8334,37.9668,37.0672,36.4127,36.5756,38.8866,35.8529,38.6831,39.4806
6593627,32.5898,34.4476,36.771,35.4877,35.498,36.8919,36.2862,36.9313,33.2248,35.1499,38.4434,37.8189,35.321
6603506,32.0942,32.3021,34.669,32.9162,29.8993,34.6468,33.2928,32.2631,32.4515,31.4133,30.5423,32.115,33.1818
6604616,31.8532,32.1828,27.5221,30.8652,28.3506,29.1862,30.9499,32.3926,32.0647,31.1555,30.8013,26.2381,31.3989
6604620,116.8527,121.3416,122.6729,122.1282,120.4312,122.5089,120.3642,118.4969,123.0529,119.0306,121.3405,120.7855,115.3043
6606106,33.829,31.2293,32.575,33.9415,34.3067,33.6911,32.2515,32.263,33.8691,34.5056,32.7442,30.2136,30.0917
6606484,188.2284,195.7201,191.927,189.6783,190.5935,203.9254,191.9477,194.7458,190.843,191.7015,195.9479,194.4184,191.8412
6606904,44.4856,45.3039,43.217,44.5802,45.1466,44.1232,46.6982,47.6942,47.2723,46.6173,45.9558,45.5969,46.9677
6612480,53.7795,56.4989,55.689,56.3727,54.6764,58.0055,54.3773,56.1232,52.041,55.7657,57.6134,58.2148,53.8609
6613293,36.4313,32.8981,36.6309,37.146,37.2848,36.2992,34.0737,37.0611,35.4157,35.7942,36.112,35.2262,36.2718
6620507,178.8107,180.9397,177.8855,155.711,177.2519,175.8296,167.9997,176.7209,176.2797,165.8028,173.5397,173.331,181.3827
6676597,66.0472,66.9882,67.6004,68.9342,67.7798,67.1356,64.6593,66.6269,66.9909,70.1969,68.2346,69.1042,65.6267
6676788,31.2268,30.1566,32.7072,28.0454,30.8523,31.4388,31.6008,28.3729,29.3585,31.0268,28.8585,31.7693,28.1903
6677387,27.6333,27.5343,26.261,25.9946,28.2317,32.8614,31.8611,28.8916,31.5494,28.9652,26.6566,27.4481,26.883
6678433,108.3257,111.6862,106.6972,106.1055,108.3995,111.932,111.3832,111.2345,108.7469,110.1395,108.7759,106.2658,105.7961
6680734,16.4808,17.9986,17.2925,18.3038,15.9655,18.1615,20.0173,18.5176,16.8573,17.1111,16.8125,17.9415,18.2072
6688318,100.9913,96.0719,90.3019,95.3604,99.1084,95.4542,94.7242,98.1378,97.7926,102.4089,97.7665,101.2536,96.6453
6690139,115.5144,116.9308,113.844,116.6161,113.9982,112.1691,113.9863,114.3468,113.6443,113.1031,118.2313,116.9824,115.3038
6692078,30.1115,30.7525,30.1847,31.5133,31.2096,29.7791,28.7374,30.5773,30.7761,32.5729,32.0966,33.8434,32.3498
6693110,68.5254,66.9881,69.9826,67.5395,69.3282,67.5956,65.31,66.8862,67.1197,65.4294,64.2192,72.0425,69.0731
6694150,81.1647,78.9076,83.7363,85.0845,76.118,81.5842,80.7979,80.1129,79.4919,77.2834,78.467,76.7093,78.9373
6695665,59.2317,58.7636,59.6127,62.0125,56.8206,59.7715,57.3707,52.4923,55.9073,59.1158,61.4991,59.7704,58.0205
6696387,78.6865,77.9541,78.5307,79.3166,77.3093,78.3834,78.0648,78.9459,78.7187,78.0565,79.7623,80.1663,81.0766
6696436,25.2843,23.9583,24.1589,26.8917,23.2285,21.4807,26.2645,26.1683,25.7497,25.8727,26.786,27.1023,26.5263
6705642,47.9554,42.553,45.5994,46.6312,44.5512,42.7097,45.2667,46.5273,47.4014,45.2001,46.4741,44.3871,45.8983
6762022,38.7856,39.4538,40.5546,40.1032,41.454,40.804,41.7526,39.0061,42.2462,40.5616,42.9769,42.3129,40.3125
6764685,121.5614,122.1759,116.2266,116.3601,123.0776,118.5711,123.4877,122.776,116.7378,120.5767,119.7861,119.7483,120.1769
6764900,46.0967,45.1753,44.1981,44.1959,44.0747,44.9532,45.527,46.657,45.8549,44.1694,45.697,43.0044,46.0172
6767249,38.7856,39.3346,39.1532,39.7095,40.3819,37.129,40.5812,38.7468,39.5397,38.6288,36.1119,37.4732,38.0544
6768319,54.6469,56.3797,54.8482,54.7065,53.7235,53.4998,52.8155,53.6594,53.7164,51.5138,55.6705,50.9553,51.9594
6774693,98.1411,98.2379,97.3084,98.6713,97.0832,95.217,99.2793,100.7311,97.9213,97.899,97.8958,96.9323,101.2801
6774769,35.9355,34.2164,35.0893,35.0951,34.4258,32.0314,34.5942,34.9862,35.8023,35.021,36.2414,34.189,36.1528
6778789,32.4659,32.0636,31.734,32.2752,30.4949,34.9951,31.6007,32.7817,32.9669,33.0883,33.1328,29.8679,29.7352
6780222,128.9962,129.2083,127.1569,125.489,127.459,128.0547,127.7826,128.6112,128.8522,125.0862,126.9099,128.3905,130.3975
6780396,115.4896,116.097,116.3669,113.9248,115.1899,113.9478,114.8978,114.866,117.7689,113.6189,113.9575,113.8716,114.2347
6780490,37.0508,38.8579,36.771,37.146,39.0798,39.1443,37.3274,37.9687,37.3489,38.7577,37.6663,40.9301,37.8167
6781023,100.0002,100.3631,101.6529,102.2606,101.6101,100.3149,101.1018,100.0831,97.1484,100.0898,99.1915,98.8339,100.3297
6785523,47.8315,48.6319,48.6823,49.9638,50.0412,51.1176,46.1777,50.8065,49.2056,50.2252,50.2303,43.6957,48.5128
6786398,93.5563,83.1986,87.661,86.1099,93.1523,90.9494,97.4572,84.6515,95.215,96.2241,95.4349,96.7595,94.7437
6791309,29.2441,28.2495,31.0255,27.5327,30.8523,30.3782,30.1691,26.0387,23.9456,27.9344,26.268,27.9666,26.6452
6837256,34.2007,36.2355,38.1723,38.8211,34.0685,35.3508,38.1083,36.4126,34.3846,34.3768,35.3348,37.3003,35.9152
6849167,34.4486,33.9709,35.65,35.9925,32.1626,31.7944,34.5943,34.0786,36.5756,36.1808,37.6663,32.4607,33.3006
6853040,29.368,30.7526,28.0827,31.1216,31.2162,31.3202,29.1279,28.6322,28.0696,31.9287,26.268,31.2507,27.8337
6853465,84.8823,87.013,82.8748,82.5397,86.839,87.2745,83.9216,83.2252,84.6471,84.2413,88.052,82.0676,91.0596
6853779,11.2763,10.8468,10.9865,11.7668,10.4826,12.4738,11.167,11.7745,11.0577,12.6014,13.0563,11.3733,11.9084
6854391,64.684,59.8363,58.6317,62.1548,59.6794,59.89,60.6245,62.3475,57.5827,61.8216,61.4991,62.5359,64.2004
6860649,113.0111,108.1106,110.9289,110.3356,109.8292,106.242,110.993,110.3271,111.4536,115.4226,112.921,114.5628,112.0952
6861403,59.4794,61.5179,62.135,64.3196,62.5382,61.5496,58.9324,63.7739,60.0313,60.533,62.7943,61.4988,62.2988
6863017,34.6963,34.574,32.4268,34.5824,34.0685,33.0983,36.5464,31.0959,35.2867,32.7017,32.8737,32.2877,33.0628
6863185,56.2577,57.5715,58.9265,58.6798,59.0838,56.3336,57.8913,60.532,56.6805,59.8888,57.2247,57.3505,59.6843
6864995,39.7769,41.0119,38.7328,37.2741,40.9774,39.8555,43.7047,39.0061,41.6017,41.7211,38.4433,39.8929,36.1528
6866396,39.777,43.7449,44.4783,44.1958,47.7674,44.7254,50.4727,45.1009,42.6329,41.9789,42.4588,38.856,40.9067
6866992,96.7781,106.0843,103.6145,104.5913,94.7009,105.4122,108.7805,105.1402,99.3391,107.8205,104.3723,104.5377,105.6776
6870080,32.0942,29.799,31.5861,31.2499,30.9714,29.3049,30.4294,29.0212,32.7093,31.2845,31.4491,29.868,29.4976
6870779,54.2751,51.731,51.6251,51.502,53.4852,54.6855,54.2471,53.7891,51.2677,54.6061,51.7847,50.2639,52.1971
6871105,48.4511,49.4663,49.383,49.3229,47.5392,49.4579,50.8632,49.2504,48.1746,47.6483,49.4532,49.3996,48.9882
6871472,22.1809,22.7664,22.7576,23.1798,24.5388,26.4597,22.4901,27.076,26.7808,24.1978,23.1593,27.7937,21.7725
6875569,103.222,104.2966,102.9141,106.106,108.2809,106.7164,99.8003,106.9558,99.8549,107.3054,102.8182,101.4267,101.0428
6876162,80.9171,81.8877,81.3335,80.7267,81.3596,79.5691,81.4489,81.6693,81.683,79.7317,82.353,84.142,83.3348
6934780,28.1289,28.4879,27.8025,25.2255,24.7771,26.1041,29.2581,25.131,26.0076,29.0941,28.988,25.2011,28.3091
6936091,92.4412,89.993,91.5632,90.5964,92.9142,90.2383,92.6419,91.0058,94.1842,89.1376,91.8084,92.4386,91.4163
6936796,23.9158,24.5545,22.6176,22.2774,22.633,21.718,22.6204,22.4079,21.1103,23.4248,20.1803,19.1515,20.2276
6937017,93.1848,93.9265,93.9456,93.5445,96.9644,96.5214,96.2862,92.6916,94.0554,92.8743,96.2124,93.8214,95.5759
6939158,29.1202,27.6535,29.9045,30.7371,29.542,30.0225,30.4294,28.3728,30.0028,31.2845,29.5061,28.658,30.9237
6945941,122.1806,71.0555,124.2138,120.0769,122.9322,71.0333,120.3637,71.0356,121.5059,120.1897,71.2134,112.6612,121.1273
6946219,123.9156,123.9636,124.1046,125.845,125.3148,123.6683,122.3161,123.2945,119.444,118.6437,124.9669,123.0322,123.029
6951925,45.3532,46.3672,43.6375,43.4267,45.0371,43.2935,42.2732,41.2106,43.0195,42.4943,41.9407,42.8314,43.9967
6952355,112.1437,112.64,118.1883,106.899,113.0454,114.7774,112.2945,107.993,111.4536,117.4842,113.5686,115.2541,119.1071
6952984,66.9146,65.677,65.9188,68.037,64.9209,67.4913,67.5226,70.2578,66.0887,67.2333,65.385,63.746,66.4586
6953271,79.8016,76.5397,81.0529,80.0855,80.0489,71.7447,77.1536,76.3523,75.6255,80.891,79.5031,76.0179,78.2241
6953758,39.6531,40.4075,39.0132,38.6842,40.1438,39.7371,42.6637,42.3778,39.7976,39.0155,39.9978,43.0044,39.7183
6956481,44.114,43.7449,39.8539,45.1032,43.8364,45.3087,42.6636,44.0634,44.8237,40.175,43.2359,43.5228,44.7097
6957157,36.5551,36.5931,35.79,37.2741,32.8773,31.3202,38.3686,33.1707,36.9622,37.0826,36.7596,35.5718,35.3209
6960601,95.0436,94.4272,98.2897,89.571,93.6291,95.8101,92.9023,95.2851,97.664,94.8071,96.3419,98.6611,97.9529
6961071,111.2765,109.6604,109.2201,109.5668,109.7103,114.7777,116.1994,113.0506,115.9646,113.387,114.9937,114.7359,111.5013
6962291,130.7315,132.427,134.4443,134.3054,135.6789,132.3229,133.3796,131.5942,131.8168,138.8735,134.1638,131.1565,132.4183
6964342,43.1225,40.4072,40.4142,42.2729,39.0714,38.6699,41.7524,40.6917,42.246,38.8863,37.407,43.1769,43.8868
6967600,40.2726,39.9306,39.1532,41.7604,41.3436,40.5669,40.0606,41.9886,37.6066,41.8501,38.832,41.6215,38.6486
7009245,106.5676,106.3228,106.9779,107.7722,104.9675,106.3607,106.9585,106.8261,107.3297,109.1092,105.0201,105.0564,104.8458
7018515,100.3719,100.0055,103.895,99.9534,102.2057,102.5887,103.054,100.8611,103.4634,103.0533,103.0772,101.4266,103.0632
7019217,40.1488,43.149,43.2172,42.7859,43.2409,44.479,43.3145,42.7668,44.3083,42.7521,41.8112,44.3871,44.4722
7020371,16.1091,16.9258,17.1523,16.253,16.0813,14.6081,15.7223,16.1834,16.8573,14.4053,13.963,17.2501,15.8303
7020392,31.4746,30.6334,28.2229,27.789,33.2347,31.3268,30.039,30.8367,32.8382,32.3153,33.0034,27.7938,30.5672
7022581,191.0778,193.4953,187.5541,192.2411,197.9783,192.8998,191.4264,192.7999,193.4198,196.9836,194.6519,196.8376,192.3159
7024018,84.3867,79.9805,78.6709,78.8039,85.0523,76.5028,74.5508,77.3899,81.9407,73.2892,89.6064,89.8458,81.552
7031016,37.7943,38.5002,36.78,33.6852,34.7832,36.2991,34.7244,33.5598,36.06,33.4749,35.3348,34.5347,37.4601
7032312,54.7707,57.214,54.2876,53.4367,51.5792,53.2514,53.336,51.5845,56.4228,57.5696,55.1523,57.0048,54.6928
7033518,62.9492,62.9354,62.8357,67.1548,64.0869,63.8021,67.0019,63.2552,61.7067,60.9196,62.7943,63.7458,65.6266
7034957,32.218,31.8252,32.2866,33.3006,32.5199,30.8459,33.6831,34.4674,33.9979,34.5056,32.2261,35.3989,35.0832
7035184,31.9702,30.759,31.8663,32.5315,31.8052,31.9129,30.4293,31.874,31.1627,30.3825,33.0033,33.3248,32.4686
7040879,58.4882,55.4261,55.5488,57.7957,59.7986,57.5191,56.72,55.3451,55.134,57.9561,55.1523,58.3876,56.5943
7041245,112.3916,110.137,111.4621,110.2075,109.8524,112.6436,115.8087,113.9581,113.258,113.3611,111.3668,112.3158,111.9765
7041602,28.5006,27.0575,28.7834,27.5326,27.5169,27.2896,31.9912,30.8366,31.1627,28.7075,31.708,27.7938,31.0425
7041744,31.7225,31.2294,30.465,31.8907,32.1626,32.5125,30.4294,31.8741,26.652,29.8672,31.19,32.8063,30.686
7041834,35.44,36.9508,36.771,36.6333,37.5231,35.9436,36.8069,35.894,36.189,33.6038,37.0187,35.0534,36.6283
7042040,143.2467,146.015,141.0302,146.0974,143.8979,143.8517,141.8391,141.3195,142.9,140.8059,144.0075,143.4283,142.9953
7044886,41.3879,42.0762,48.262,45.6058,43.9556,46.6226,44.4858,46.268,44.5661,44.1694,45.1788,49.054,41.2633
7048889,31.7224,30.2757,30.0446,32.5389,29.8993,27.4081,29.1279,31.874,32.3226,29.3517,33.3919,31.5964,31.1613
7049467,74.8452,71.9944,71.1037,72.2669,74.4505,73.9973,70.6463,69.3501,71.8882,72.645,71.6023,71.1784,72.6386
7092067,51.3012,52.2079,49.9436,51.2457,51.1029,49.458,51.9045,51.1957,52.1699,50.0965,49.1942,51.1282,51.3652
7092127,108.4263,111.0906,112.0226,114.2069,111.8544,110.8654,111.7741,114.3471,113.0003,112.8457,111.7554,111.2788,109.8373
7093179,32.2182,30.991,29.0637,30.609,30.8523,30.609,31.8611,33.4302,32.4515,30.2537,30.2833,31.5964,29.7353
7101244,34.2008,33.1366,32.7072,32.788,30.3759,29.7792,31.8612,34.8567,31.6783,28.9653,32.2263,33.325,28.0715
7103297,38.7857,38.6196,39.0132,38.6842,35.3789,39.8557,39.2798,38.2282,38.7666,41.4636,37.5368,41.7944,38.5299
7106052,48.9468,48.5128,48.6824,47.144,45.1468,48.0354,49.1713,47.1757,49.5923,46.8752,47.2513,48.7083,47.0868
7116264,36.4312,32.898,33.688,35.4877,35.8553,36.2992,33.553,34.9862,34.1269,33.2172,35.8529,36.7818,34.8456
7117050,47.4597,47.44,48.8225,47.6566,43.3691,48.8652,50.3426,49.1208,41.6018,47.5194,44.2721,44.3871,46.1359
7118721,65.4274,72.2477,68.1607,62.7815,70.8766,66.41,70.2556,65.719,65.9596,67.2331,66.1619,67.3755,67.0526
7121674,66.2949,63.889,65.7786,64.0779,62.8957,63.6836,64.2687,64.0333,64.4132,64.6563,63.183,64.4373,62.5366
7122640,82.8995,81.6491,81.4936,79.3165,81.7167,80.7543,82.4898,81.9283,80.9095,81.6642,82.8709,80.5119,81.0765
7122919,130.7312,130.2812,137.5269,129.947,135.3496,137.183,135.4616,130.9455,132.9764,139.5174,123.8014,125.2794,129.5657
7124081,31.4746,32.898,29.484,29.9748,30.4949,31.9129,28.347,32.6521,28.714,31.671,30.8014,32.1149,30.0917
7130728,31.1029,30.7526,32.7071,31.8907,29.6611,30.7339,28.9977,32.0037,31.1627,30.1248,30.0242,29.3494,30.9237
7174636,76.58,78.6694,79.2315,76.8813,76.5947,75.5542,78.7157,75.3151,76.2701,75.222,79.1148,76.0181,75.8475
7175067,37.1748,33.8517,34.9493,36.6334,34.5451,35.1138,34.9848,35.116,35.2869,34.7635,33.9101,33.4978,33.6572
7177015,83.0238,82.7222,79.9322,80.5986,83.6229,83.2441,83.1409,84.7815,85.2917,83.5972,84.555,83.6235,83.6914
7187063,31.8463,28.3686,27.8024,29.8466,30.9714,32.5057,27.8264,32.9114,28.9718,31.2845,31.0604,27.6209,31.6367
7188323,137.9184,131.4732,125.1953,132.8952,136.989,134.8403,127.5225,134.7062,135.5541,126.7615,130.4073,120.6126,134.6762
7188690,35.44,30.5142,33.4078,33.8134,34.4259,34.8767,35.1149,34.9863,32.4515,31.9288,31.5786,28.1395,36.5095
7191496,17.1004,17.2834,16.3115,15.9966,17.157,14.7236,16.7635,16.9614,16.4706,15.6938,16.4239,16.3859,15.5926
7198587,177.1994,171.7612,167.7955,171.9,168.913,176.3034,177.5004,176.5908,176.2793,175.3372,172.6327,173.8492,174.9646
7200574,34.5724,33.0241,34.5288,28.6862,32.4008,31.9129,33.0324,34.8565,32.7092,30.2536,34.5576,31.7692,31.0424
7204026,77.0756,79.6229,79.6518,77.6503,78.7554,79.8061,80.2774,79.9834,80.7808,82.1797,80.5395,76.018,79.7693
7204369,15.9852,13.7075,13.649,16.3812,16.5578,16.0276,16.7635,17.3505,15.6974,16.4669,16.1649,14.3117,15.4737
7205067,62.8253,61.0283,67.1799,65.4734,62.0619,61.3255,62.707,68.0533,66.6042,65.6871,66.0326,60.4618,58.4959
7207251,46.8401,44.1024,42.1064,42.5294,47.7673,47.6797,39.4098,47.824,45.597,43.7827,46.215,45.9426,43.6401
7211802,38.6618,38.3812,45.4594,37.787,39.3099,47.4427,43.4446,40.303,39.1532,46.4887,40.775,42.1402,40.4314
7213509,33.0856,31.7062,32.2868,30.2244,33.473,32.3872,32.5119,32.2631,33.7403,32.9596,33.7805,33.1521,33.4195
7215409,66.9146,66.869,66.8997,66.8834,66.8268,66.8844,113.9867,66.8863,66.862,66.8468,66.9393,66.8572,66.8152
7259237,171.4998,172.0001,174.3824,171.4771,171.4151,175.4741,173.2059,172.8308,174.0889,176.3686,171.597,169.7014,168.7852
7259653,41.7596,41.361,41.1151,40.1032,40.9775,39.5,38.2385,40.5622,40.8286,40.8193,38.0549,42.8314,39.3617
7265189,86.2454,81.4109,88.4803,81.2393,81.3595,87.2929,86.6549,87.3749,85.6782,85.2722,81.8349,87.7717,85.1174
7265993,111.0287,176.2911,183.2107,180.7058,172.7253,106.2423,175.2882,147.4144,181.1771,175.0799,125.0968,173.1582,185.067
7267370,39.0336,42.9106,40.835,41.8887,42.6453,42.7008,42.4034,42.2481,44.0506,45.9733,45.8266,44.2143,41.0257
7270355,31.8464,33.3749,32.4269,32.4035,31.3288,31.913,32.3817,32.1334,30.3895,31.0268,33.0034,32.115,31.6368
7270385,113.383,112.9978,110.2009,110.0794,109.2567,111.8138,111.7741,112.2724,111.0671,113.49,107.6106,115.4271,110.9069
7272257,26.3941,21.8129,24.2991,25.61,23.5909,22.3106,24.4424,24.8716,23.6878,22.0074,23.9365,25.0282,23.6741
7281777,38.5377,37.5545,36.911,37.2741,37.4038,37.4846,41.2319,36.5422,37.3488,39.6595,36.7595,35.3989,35.0832
7283405,72.4906,67.8224,66.2153,71.8822,71.5914,71.2705,67.5225,70.2576,70.4704,71.0986,70.3068,67.3756,69.5484
7284718,172.4909,168.6624,167.3755,169.6823,171.7723,168.8706,169.9519,170.4965,170.3512,172.2452,175.7416,172.2939,170.9242
7288301,32.5899,33.0173,35.2295,32.6598,31.5736,32.2686,34.5943,34.2082,30.5183,31.1556,30.2833,29.1765,33.8948
7289277,30.9789,27.8918,26.1209,27.2763,28.9524,29.6605,29.1279,30.8366,30.0028,27.419,28.8585,27.1024,28.9033
7293609,33.3334,31.8254,33.548,31.2499,32.52,35.588,29.3882,32.1334,34.5136,31.2845,32.8739,34.8806,34.8456
7295725,88.2281,87.4898,86.9388,87.6482,84.6949,86.5814,91.6006,85.8187,88.6423,87.7202,87.4044,86.5617,83.4535
7297940,100.0,96.9063,103.1942,104.5677,100.2016,101.9744,99.0192,100.2126,101.0146,99.3166,102.1704,93.9941,98.1904
7337994,28.6245,30.8717,27.9426,29.8466,28.9463,29.1863,28.0867,26.5574,31.1627,29.8671,28.8585,27.7938,27.0018
7341343,14.0025,15.2571,13.5089,14.3303,14.771,14.2494,14.2906,14.1086,12.9909,14.1476,15.2582,14.8303,14.1664
7346442,50.6816,47.9168,49.6633,48.5539,49.9116,50.4169,49.1713,48.9912,49.5923,47.906,46.4741,46.2884,48.2752
7347189,40.7683,38.9771,43.077,40.3505,41.6923,41.6339,41.7526,41.3403,42.1174,43.0098,38.7025,43.35,43.5214
7348442,31.4747,30.5142,31.8664,33.6853,33.9495,32.1501,32.1214,34.7269,30.905,32.7019,33.5215,33.3249,29.8541
7350769,92.0694,93.3304,83.5755,89.4427,89.5976,92.0164,89.2578,88.5419,86.0648,78.572,88.1816,88.6358,90.7031
7351098,113.631,114.0707,113.8445,116.7448,111.7354,116.4374,110.8632,116.4221,105.2678,111.042,110.0718,111.1061,106.1533
7352718,35.316,33.8517,32.0065,33.0443,36.9352,36.6549,34.9847,36.9314,35.0291,31.1556,34.0396,30.905,34.9645
7354098,40.0248,39.6923,41.6757,40.6069,40.6202,40.1011,40.321,39.7842,41.0864,38.3712,41.1635,38.1646,38.6487
7364232,51.9207,52.0886,52.4659,52.5392,53.1278,50.8805,52.425,55.2155,53.9741,53.4464,52.4323,55.1035,54.0986
7366321,44.9814,40.6458,45.179,44.975,44.9085,41.7523,45.1365,46.0085,43.535,42.4943,43.4949,40.2387,40.669
7367035,51.9207,54.3533,53.3067,47.913,52.0667,51.5918,51.5139,50.9362,51.1388,52.0291,56.1885,52.1652,51.7217
7367400,100.8674,100.8397,101.5126,98.6715,102.3462,105.0566,99.1493,103.9731,104.752,102.0224,99.4504,103.6735,105.2023
7367560,151.1773,149.3526,149.7185,146.6102,145.0891,153.1004,153.6829,151.8232,153.2103,153.562,150.8724,153.4535,153.0972
7368013,89.467,85.3441,85.6986,88.0325,89.4595,86.326,87.5657,86.3372,88.8999,88.622,87.7928,86.7344,87.0187
7374869,142.1312,145.0612,131.2531,142.7645,144.9697,141.0948,140.5373,142.616,132.074,145.4442,146.4682,141.0082,142.7573
7376659,116.4809,111.6866,111.6022,109.3103,110.7823,114.2087,110.7329,113.9581,116.3511,112.2015,112.7916,113.5258,115.1854
7381710,89.9627,87.3705,88.2216,88.6735,86.958,87.5115,86.5245,86.4669,86.8379,91.5855,87.4043,86.7344,92.3668
7382407,43.6184,45.8904,45.3191,46.6312,42.2879,44.1326,43.4446,44.5822,46.3703,45.329,45.1788,45.597,45.6606
7384966,102.85,103.1044,108.3791,104.0549,106.8737,105.7679,103.7046,102.9357,102.8189,99.0589,107.2219,106.0933,105.9153
7417186,51.7968,53.6381,48.414,52.0146,50.388,51.7103,50.6028,50.6768,51.1388,52.0291,51.137,52.338,49.5824
7430104,103.7176,104.1773,89.7415,88.8019,93.9863,100.9287,95.6353,93.3399,94.9574,96.7397,87.7931,99.6981,100.2108
7431665,52.1683,56.141,53.1664,53.4244,55.0335,53.0141,50.2122,59.8835,56.8092,54.7347,54.2454,54.7576,55.655
7433813,23.668,23.6009,23.1781,24.841,23.7051,24.0889,24.833,24.2233,24.7189,24.069,25.6204,24.3369,26.5264
7435143,61.0905,58.2868,63.8168,63.2944,62.8958,63.2095,60.3643,60.2728,63.64,61.6928,64.4783,66.5115,63.844
7448051,34.0768,33.6132,31.0331,32.7879,32.8773,32.9798,34.5942,34.2081,29.745,35.2787,32.8737,35.7447,31.0425
7449159,73.9777,73.4247,73.4859,78.9321,81.2574,78.7391,77.9347,78.6866,79.7497,75.4796,78.8557,80.8577,78.3431
7465221,39.0335,40.5267,40.975,38.9405,38.5952,38.4331,35.5053,41.2107,41.473,40.6905,40.3864,40.5845,41.6198
7465477,109.9134,108.7068,103.895,108.2849,108.7573,100.5519,107.4791,108.5119,109.7784,109.7534,110.5897,110.4146,107.5793
7468893,89.3434,91.185,90.5823,89.8273,88.5068,90.3569,89.6484,87.6343,91.6067,90.0396,91.5494,91.4015,89.7525
7500388,41.5117,40.5351,39.994,41.1195,40.2627,40.0926,39.0193,40.0435,37.091,41.7212,41.1634,40.9301,41.2632
7501667,171.7475,171.7616,174.6624,171.2205,171.0576,172.3092,172.555,169.5888,170.3512,168.3797,170.8197,175.9237,174.4896
7515137,66.9145,64.485,68.1609,68.2933,68.1514,68.1884,68.9542,65.5895,64.2844,66.9756,68.7526,67.03,69.192
7516156,158.2405,160.3186,156.0245,161.607,161.0851,159.707,160.9713,157.7882,157.5921,160.7775,161.105,161.0587,162.1295
7543102,90.5825,81.8876,85.3973,84.7001,86.839,85.3957,89.5182,85.5594,91.4777,85.7875,83.0005,85.5246,84.8797
7550955,108.4264,110.1371,111.322,111.7457,107.0896,108.4946,108.3902,104.8809,109.2629,106.7899,112.6621,106.2663,103.3008
7551643,97.8935,107.7532,108.7996,102.2605,104.2307,108.9915,102.7936,105.0106,109.134,101.5071,104.8905,105.2292,103.7762
7585122,38.1743,38.0234,38.1722,43.8111,39.7862,42.7006,40.3208,40.6918,38.2509,39.0153,42.8472,37.1274,40.9066
7591451,127.7574,128.0166,126.1763,126.8709,127.9359,126.5139,121.4055,129.1303,124.9861,127.0193,126.0035,125.4524,129.0905
7591642,28.5007,28.9647,29.9045,26.5073,28.9464,24.563,24.5726,24.742,25.7499,25.6152,30.4128,29.0037,29.7353
7592262,210.7805,220.989,218.9983,222.1068,223.9467,228.1085,215.7648,226.2561,219.4533,216.4398,222.7593,214.2952,203.6064
7592356,31.9703,29.6799,31.0256,30.0963,32.4009,32.0316,32.5119,31.8741,33.2248,30.6403,29.5062,33.1521,31.7557
7593843,35.4399,32.7789,33.5479,33.0443,31.3354,31.0831,34.2038,34.2082,34.9002,34.5057,32.2262,32.115,31.2802
7593861,34.6965,34.9245,30.3249,32.788,36.451,34.9952,32.7722,35.7643,34.3847,30.5114,36.112,32.4607,35.2022
7595285,29.8637,28.9646,31.8742,28.3017,29.8993,28.7121,30.5595,29.9289,30.0028,28.7075,30.5423,31.0778,28.7844
7596219,21.3136,19.3098,19.6748,19.4575,19.7741,19.7026,19.757,18.9066,18.7905,19.9458,18.7555,18.2872,17.8507
7596701,46.5923,44.6985,47.1409,47.6566,48.1349,44.9531,45.6571,46.1383,47.788,44.427,45.956,45.0785,44.8286
7597230,36.803,39.2155,35.5098,38.4278,36.8083,38.7968,41.3622,36.8017,39.9264,37.8558,37.7958,42.4858,35.0833
7610274,179.5538,177.2442,177.1845,178.0539,179.5148,179.03,178.5416,173.349,175.3771,175.5949,175.6118,177.6518,178.8865
7612755,90.4585,90.4697,91.423,89.9554,91.6039,86.1071,92.3815,91.3947,90.7044,91.1992,92.9741,92.2657,89.7524
7618122,74.3495,66.5113,70.5431,71.3696,69.4474,72.7084,72.0779,72.3325,72.4037,71.8718,71.6022,73.5982,73.827
7622273,121.3136,115.9777,125.6156,117.0011,116.0237,122.009,121.6656,122.6464,119.5731,121.3498,121.0814,115.9457,115.8985
7622307,117.596,119.6726,114.2647,114.95,115.5713,119.9935,118.9323,124.2023,123.4393,114.7784,114.3458,117.674,115.6606
7661720,44.6098,47.4401,46.3001,44.5804,46.9336,42.4637,45.7874,47.9538,45.8549,44.1694,46.2151,45.0785,43.9968
7667657,46.2207,46.8441,43.2172,46.7594,43.2409,44.3605,44.0954,44.7119,46.1126,42.4944,42.9769,46.1156,43.7591
7667757,51.673,50.42,49.6634,52.3994,53.3662,52.4218,50.7332,53.5299,54.232,55.3793,53.4687,53.3753,55.2872
7670489,37.0508,35.6396,32.567,33.8134,36.5778,37.6032,35.7656,33.0411,37.7355,35.7942,35.8529,35.2262,31.2802
7672405,14.746,13.1115,13.0884,15.231,15.3666,15.0792,12.4685,12.9415,14.2797,14.0187,13.4448,12.4104,15.3549
7698688,84.3869,81.7686,81.6139,84.444,84.2186,82.6514,81.5791,81.021,83.7452,83.2107,81.3169,83.2778,83.4537
7732255,61.958,62.1012,60.3135,59.8337,62.3003,61.787,63.0976,61.829,61.0626,61.0487,61.8879,62.3633,62.2991
7732335,77.6953,76.1663,82.0341,81.3675,83.9802,82.7871,81.579,82.9659,83.1006,77.2835,77.1719,77.7466,83.097
7733106,167.1628,166.7555,170.4587,165.9654,159.7413,162.1968,170.0823,163.7536,172.6713,162.4529,167.7112,167.4544,166.1706
7741472,206.1955,202.5561,203.6695,206.2126,202.2666,205.8215,203.7907,204.8597,207.0809,206.9049,201.1283,203.2329,204.6758
7743539,40.8921,43.7448,39.0227,43.1703,39.9054,42.1079,38.6289,42.5073,41.4729,41.5923,41.6815,43.0042,39.9559
7798033,30.3594,30.7526,31.5861,28.0454,28.589,29.0679,31.6008,30.4477,28.9718,28.7076,31.7081,28.6581,30.4483
7798570,78.6863,81.1893,82.4543,80.2137,84.099,81.1099,80.2772,80.6315,79.4918,79.8603,82.7413,80.339,80.7199
7799904,78.0668,78.0896,76.1483,79.701,79.8108,79.5688,76.3727,77.0007,78.0742,75.4795,79.3737,74.1166,78.6996
7802551,12.7634,12.0388,11.6872,11.6386,12.8651,11.1672,13.6399,13.7196,12.7332,11.4418,11.761,12.0647,13.4534
7808227,33.5812,31.2293,32.8473,33.6852,30.5013,29.7791,31.8611,32.0037,32.7093,33.4749,32.4852,31.5964,32.8252
7808516,55.3905,53.0423,50.7844,53.8093,52.0559,50.525,51.3839,52.6221,50.4945,51.5138,52.5619,50.4368,53.1479
7808930,38.29,35.4012,36.7711,37.6588,39.0717,37.1291,40.1908,38.4875,38.3799,40.5616,38.314,40.5845,38.0545
7809050,102.4785,104.535,105.2964,104.1833,104.3499,104.4641,106.438,105.6591,101.9169,105.115,108.2584,105.575,101.5182
7811522,27.5093,27.0575,25.1399,27.5327,28.7141,26.8154,26.9153,27.3354,27.2964,27.419,27.3042,25.8925,26.5264
7837954,103.9652,101.4356,110.9014,109.9759,103.0393,108.2572,108.9106,98.2673,106.814,108.5936,104.6313,106.4389,109.0052
7838475,96.4066,97.8599,96.4679,98.6716,97.0835,97.8253,98.4987,98.2676,98.0505,99.9609,99.4505,100.3895,100.5674
7847454,199.8755,198.0254,195.5414,200.1879,192.3793,199.5381,198.5844,194.0964,200.8944,195.4371,201.5165,196.8373,200.1594
7867854,33.0855,32.3089,33.8281,35.3515,31.5669,31.2016,31.2103,31.485,34.7713,34.1191,30.8013,34.1891,32.3498
7870429,148.6992,147.684,147.3365,148.1485,146.1614,145.9557,150.2991,148.5815,145.4778,148.0217,146.2097,148.6139,148.4624
7878388,101.8589,103.939,101.0923,103.9269,101.491,102.8044,101.3621,102.5469,104.2367,103.5688,103.5954,105.4021,102.8255
7880509,59.8514,59.598,60.4536,58.4236,55.0338,57.5192,56.8502,56.6419,54.6185,59.5024,56.4476,58.9062,54.8117
7880893,128.6244,126.8509,129.8193,130.9722,131.5091,132.4408,133.6393,135.2245,128.5943,131.9151,135.1994,134.7857,134.0816
7904910,167.0384,161.6296,114.545,183.269,183.7227,170.6132,182.1859,107.604,125.1148,178.8162,165.6383,172.985,170.2109
7905696,45.2293,43.745,44.7586,46.8876,43.2409,46.0201,46.0476,44.3229,47.4014,44.6848,44.1427,47.6712,45.7795
7906186,51.4251,54.4726,56.8101,53.5528,56.7015,47.4526,57.8914,55.3452,56.5517,56.41,52.8209,54.0665,52.1971
7919558,38.9095,37.4274,35.6587,42.5294,37.1656,40.4482,37.7178,39.7841,39.2819,37.2114,38.9614,39.8929,39.5993
7935931,32.5898,32.0636,33.1275,32.6597,32.8772,32.9798,31.7308,30.0585,30.776,33.0883,29.3765,26.9295,31.9932
7937828,125.0309,125.3011,128.5582,125.3324,122.6942,125.6837,121.4051,126.277,127.8211,119.5457,124.1898,126.4891,128.0205
7941728,62.9494,65.6771,67.1801,63.4227,63.1342,65.8176,65.5705,64.8116,66.8621,66.4604,65.2556,61.6719,63.7253
7946636,47.7077,48.8705,46.5805,46.8877,45.6234,47.4428,47.2191,46.6571,47.4015,49.0657,47.7695,48.017,48.3941
7946762,57.0013,55.0686,57.5108,58.2955,60.2751,58.4798,59.8437,57.031,57.325,58.4716,58.6496,55.4493,58.2583
7948086,42.8749,41.957,42.2362,43.0422,40.867,42.4637,41.1018,40.9513,46.4992,43.5251,41.034,41.4487,42.4517
7948193,113.0109,111.9482,106.9775,108.7973,111.4967,109.9168,111.5135,110.0676,111.8401,106.5319,106.315,108.8587,108.8862
7948268,122.6763,121.1282,119.1691,122.2559,121.2646,118.9263,125.3095,121.8679,121.5059,120.3186,120.0448,118.8837,120.0577
7949585,40.2727,39.9307,39.4336,41.7605,41.454,42.4726,40.7114,39.1359,40.5708,40.6905,43.3655,40.2388,39.4806
7950550,62.7014,61.1475,62.5555,61.5137,63.134,61.1941,61.5356,63.2553,64.1555,61.6927,64.7373,60.8075,63.8439
7973055,41.5118,41.4802,42.6566,42.0168,42.4159,43.412,39.54,38.3578,40.6997,42.4943,39.7387,38.5103,41.2632
7975276,85.9976,84.8676,87.0789,90.4682,87.4347,85.0222,86.6549,91.3948,90.3178,83.3394,84.5549,85.0061,86.6624
7975647,102.9741,103.8198,102.7739,100.3379,103.3969,102.9229,105.6571,106.3074,106.8143,103.6976,102.3001,105.4021,106.1532
7976673,194.6724,192.5021,192.8802,198.9075,199.647,194.5605,193.7701,192.801,193.1631,196.2116,198.1502,193.2089,199.0912
7979316,52.0447,52.9231,54.1476,55.2192,54.4382,54.9112,52.9457,51.066,48.0458,54.0908,51.3962,53.0295,53.7421
7983015,136.5553,133.8571,134.5842,137.5096,134.8448,134.1008,131.2969,135.6139,134.1364,136.8117,136.1065,135.8231,136.8154
7983221,80.2973,77.4772,79.9319,85.2127,82.1932,80.7543,83.9215,79.8535,82.3272,83.7258,84.9433,75.8451,84.4041


==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
